Persistence and disappearance of negative eigenvalues in dimension two

We compute asymptotics of eigenvalues approaching the bottom of the continuous spectrum, and associated resonances, for Schr\"odinger operators in dimension two. We distinguish persistent eigenvalues, which have associated resonances, from disappearing ones, which do not. We illustrate the significance of this distinction by computing corresponding scattering phase asymptotics and numerical Breit--Wigner peaks. We prove all of our results for circular wells, and extend some of them to more general problems using recent resolvent techniques.

==> dataset0.csv <==
epsilon,Im,ImGuess,zero,ImPlane
0.2,-9.88182095652935,-9.884068484341588,0,0.0000510951510559869
0.30000000000000004,-6.547373329817678,-6.550735151008253,0,0.0014338769780966858
0.4,-4.879460939556735,-4.884068484341587,0,0.007601110381318693
0.5,-3.877583587194968,-3.8840684843415874,0,0.020700786439316915
0.6000000000000001,-3.207716470244684,-3.2174018176749204,0,0.04044887409934258
0.7000000000000001,-2.7265175422864822,-2.741211341484444,0,0.06544680901982618
0.8,-2.362413086100666,-2.3840684843415874,0,0.09419265375084622
0.9,-2.0758312040937668,-2.1062907065638097,0,0.1254521078381345
1.,-1.8432045346608645,-1.8840684843415874,0,0.15830930474130236
1.1,-1.6496652307155355,-1.7022503025234057,0,0.19211421179400767
1.2000000000000002,-1.4853877513578633,-1.5507351510082539,0,0.22641453111155146
1.3,-1.3436242207016351,-1.422530022803126,0,0.2608983996802651
1.4000000000000001,-1.2195876859359247,-1.3126399129130157,0,0.2953519195724161
1.5,-1.1097868964447863,-1.217401817674921,0,0.32962919874512947
1.6,-1.011613972048373,-1.1340684843415876,0,0.3636316144419612
1.7000000000000002,-0.9230799019161963,-1.0605390725768813,0,0.3972935297223793
1.8,-0.8426397134148428,-0.9951795954526986,0,0.4305724341446895
1.9000000000000001,-0.7690738199326094,-0.936700063288956,0,0.46344210043587136
2.,-0.7014055859164706,-0.8840684843415875,0,0.4958878007971032
2.1,-0.6388428424314239,-0.8364494367225399,0,0.5279029376244647
2.2,-0.5807356069832855,-0.7931593934324965,0,0.5594866528653283
2.3000000000000003,-0.5265449946356463,-0.7536337017328917,0,0.590642120162539
2.4000000000000004,-0.4758200036655851,-0.717401817674921,0,0.6213753174616344
2.5,-0.42817993670782284,-0.6840684843415878,0,0.6516941405499193


==> dataset0_50.csv <==
epsilon,Im,ImGuess
0.81,-2.3307481,-1.7759886
0.7464959999999999,-2.5455623,-1.9860365999999998
0.6855840000000001,-2.7874380999999997,-2.2240737999999998
0.627264,-3.0616591,-2.495303
0.571536,-3.3748055999999997,-2.8061949
0.5184,-3.7351376,-3.1648775
0.46785599999999994,-4.1531189,-3.5816724
0.419904,-4.6421532,-4.0698463
0.374544,-5.219638,-4.6466794
0.33177599999999996,-5.908504199999999,-5.3350164
0.2916,-6.7395119999999995,-6.1655634
0.254016,-7.754740699999999,-7.1803726
0.21902399999999997,-9.013028799999999,-8.4382722
0.18662399999999996,-10.5987051,-10.0235881
0.156816,-12.6361031,-12.060653499999999
0.1296,-15.3147057,-14.7389516
0.10497599999999997,-18.9348569,-18.3588266
0.08294399999999996,-23.9957852,-23.4195071
0.06350399999999995,-31.377429,-30.8009319
0.04665599999999999,-42.750481099999995,-42.1737938


==> dataset0_alt.csv <==
epsilon, Im, ImGuess
0.3,-6.547373329817679,-6.550735151008254
0.6,-3.2077164702446845,-3.217401817674921
0.8999999999999999,-2.0758312040937668,-2.1062907065638097
1.2,-1.485387751357863,-1.5507351510082545
1.5,-1.1097868964447863,-1.217401817674921
1.7999999999999998,-0.8426397134148428,-0.9951795954526986
2.1,-0.6388428424314239,-0.8364494367225399
2.4,-0.4758200036655851,-0.717401817674921
2.6999999999999997,-0.3409054295752314,-0.6248092250823284
3.,-0.22637950722190006,-0.5507351510082541
3.3,-0.12723259020992972,-0.49012909040219366
3.5999999999999996,-0.04005021465435504,-0.4396240398971432
3.9,0.037588234465406906,-0.3968889971621004
4.2,0.10745499989603702,-0.36025896053206363
4.5,0.17088293158856432,-0.3285129287860321
4.8,0.22889744027904368,-0.3007351510082541
5.1,0.2823028920660484,-0.27622534708668567
5.3999999999999995,0.33174095736471565,-0.25443885471195793
5.7,0.377731091627941,-0.2349456773240437
6.,0.42069928679888763,-0.21740181767492098
6.3,0.46099891890804473,-0.20152880180190502
6.6,0.4989261447782042,-0.1870987873718907
6.8999999999999995,0.5347314611771334,-0.17392355680535576
7.199999999999999,0.5686285118469415,-0.16184626211936531
7.5,0.6008008876850862,-0.15073515100825433


==> dataset0add.csv <==
Re, Im
0,0.001433876978096685
0,0.04044887409934256
0,0.1254521078381345
0,0.2264145311115515
0,0.32962919874512947
0,0.4305724341446895
0,0.5279029376244647
0,0.6213753174616344
0,0.7111261565291954
0,0.7974154193237519
0,0.8805288463885642
0,0.9607411946540287
0,1.0383036072038923
0,1.1134407546694385
0,1.186351856564659
0,1.2572130929736194
0,1.3261803486644113
0,1.3933918538602246
0,1.4589705607223722
0,1.5230262154507903
0,1.5856571370384458
0,1.6469517330379777
0,1.706989787672313
0,1.7658435563984938
0,1.8235786974272508


==> dataset1.csv <==
Re,Im,ReGuess,ImGuess
0.,0.5115524,0.,0.5991593
0.,0.4676415,0.,0.5318199
0.,0.42484099999999997,0.,0.471657
0.,0.3832001,0.,0.41700119999999996
0.,0.3427689,0.,0.36679219999999996
0.,0.3035999,0.,0.3203118
0.,0.26574749999999997,0.,0.27705189999999996
0.,0.22927009999999998,0.,0.2366439
0.,0.19423089999999998,0.,0.1988179
0.,0.1607013,0.,0.1633797
0.,0.1287651,0.,0.13019799999999998
0.,0.0985272,0.,0.09920179999999999
0.,0.07013,0.,0.07038939999999999
0.,0.0437918,0.,0.043860699999999996
0.,0.0199231,0.,0.0199305
0,0,0,0
0.0188616,-0.0034958999999999997,0.0188549,-0.0034941
0.040455899999999996,-0.0090622,0.0403978,-0.009042
0.0634096,-0.0161612,0.06320429999999999,-0.016076399999999998
0.087327,-0.0246475,0.0868264,-0.0244101
0.1119944,-0.0344571,0.11099969999999999,-0.0339265
0.1372739,-0.045561899999999995,0.1355393,-0.0445352
0.1630672,-0.0579542,0.1603049,-0.056157599999999995
0.18930049999999998,-0.07164039999999999,0.1851859,-0.0687216
0.21591559999999999,-0.08663749999999999,0.2100936,-0.0821591
0.242865,-0.1029716,0.23495639999999998,-0.0964052
0.2701095,-0.12067689999999999,0.2597163,-0.1113981
0.2976157,-0.1397959,0.2843269,-0.1270787
0.3253545,-0.1603792,0.30875159999999996,-0.14339159999999998
0.35330059999999996,-0.1824863,0.33296149999999997,-0.16028409999999998
0.38143119999999997,-0.20618599999999998,0.3569347,-0.17770729999999998


==> dataset1_50.csv <==
Re,Im,ReGuess,ImGuess
0.,0.5115524,0.,0.5991593
0.,0.4850753,0.,0.55777
0.,0.458991,0.,0.5192787
0.,0.43330989999999997,0.,0.4832068
0.,0.4080427,0.,0.44920299999999996
0.,0.3832001,0.,0.41700119999999996
0.,0.35879289999999997,0.,0.38639389999999996
0.,0.3348325,0.,0.3572165
0.,0.3113301,0.,0.32933629999999997
0.,0.2882978,0.,0.3026446
0.,0.26574749999999997,0.,0.27705189999999996
0.,0.2436922,0.,0.2524841
0.,0.22214499999999998,0.,0.22887939999999998
0.,0.2011204,0.,0.20618689999999998
0.,0.1806336,0.,0.1843648
0.,0.1607013,0.,0.1633797
0.,0.1413422,0.,0.1432058
0.,0.1225778,0.,0.1238251
0.,0.10443279999999999,0.,0.1052275
0.,0.0869375,0.,0.08741209999999999
0.,0.07013,0.,0.07038939999999999
0.,0.0540606,0.,0.0541853
0.,0.038800999999999995,0.,0.038849999999999996
0.,0.024464899999999998,0.,0.0244782
0.,0.0112689,0.,0.0112704
0.,0,0.,0
0.0107944,-0.0017743,0.010792999999999999,-0.001774
0.0230391,-0.0044737,0.0230273,-0.0044703
0.0360097,-0.007819099999999999,0.0359679,-0.0078051
0.0495028,-0.0117288,0.0494003,-0.0116904
0.0634096,-0.0161612,0.06320429999999999,-0.016076399999999998
0.07766039999999999,-0.0210916,0.07729899999999999,-0.020929
0.0922057,-0.0265048,0.0916237,-0.0262219
0.1070083,-0.032390999999999996,0.10613059999999999,-0.0319332
0.12203889999999999,-0.0387444,0.1207803,-0.0380435
0.1372739,-0.045561899999999995,0.1355393,-0.0445352
0.1526934,-0.052842599999999997,0.1503792,-0.051391799999999994
0.16828079999999998,-0.060587499999999996,0.165275,-0.0585973
0.18402169999999998,-0.068799,0.180205,-0.0661368
0.1999036,-0.0774807,0.1951501,-0.07399549999999999
0.21591559999999999,-0.08663749999999999,0.2100936,-0.0821591
0.2320478,-0.0962755,0.2250207,-0.0906138
0.2482914,-0.1064017,0.2399182,-0.09934599999999999
0.2646387,-0.1170242,0.25477489999999997,-0.1083426
0.2810823,-0.1281522,0.2695807,-0.117591
0.2976157,-0.1397959,0.2843269,-0.1270787
0.3142327,-0.1519665,0.299006,-0.136794
0.3309279,-0.16467669999999998,0.3136115,-0.1467253
0.347696,-0.17793979999999998,0.3281378,-0.1568616
0.36453189999999996,-0.1917709,0.3425802,-0.1671923


==> dataset1add.csv <==
Re,Im,ReAdd,ImAdd
-0.15273889999999998,-0.2510403,0.,0.5115524
-0.141761,-0.2363576,0.,0.4676415
-0.1306464,-0.2213012,0.,0.42484099999999997
-0.11942509999999999,-0.20587439999999999,0.,0.3832001
-0.10813249999999999,-0.19008319999999998,0.,0.3427689
-0.0968097,-0.1739359,0.,0.3035999
-0.08550429999999999,-0.157444,0.,0.26574749999999997
-0.0742722,-0.14062249999999998,0.,0.22927009999999998
-0.06317829999999999,-0.1234913,0.,0.19423089999999998
-0.0522997,-0.10607609999999999,0.,0.1607013
-0.041728799999999996,-0.08841159999999999,0.,0.1287651
-0.03158,-0.0705455,0.,0.0985272
-0.0220018,-0.0525474,0.,0.07013
-0.0132038,-0.0345303,0.,0.0437918
-0.005533499999999999,-0.0167175,0.,0.0199231
0.,0,0.,0
-0.0147151,0.006426899999999999,0.0188616,-0.0034958999999999997
-0.029826699999999998,0.0145861,0.040455899999999996,-0.0090622
-0.0449708,0.0235756,0.0634096,-0.0161612
-0.0601192,0.0331657,0.087327,-0.0246475
-0.0752814,0.043252099999999995,0.1119944,-0.0344571
-0.0904782,0.0537823,0.1372739,-0.045561899999999995
-0.10573489999999999,0.0647312,0.1630672,-0.0579542
-0.1210796,0.07609099999999999,0.18930049999999998,-0.07164039999999999
-0.1365418,0.0878659,0.21591559999999999,-0.08663749999999999
-0.1521528,0.10006939999999999,0.242865,-0.1029716
-0.1679457,0.11272309999999999,0.2701095,-0.12067689999999999
-0.1839555,0.1258563,0.2976157,-0.1397959
-0.2002194,0.1395051,0.3253545,-0.1603792
-0.2167778,0.15371379999999998,0.35330059999999996,-0.1824863
-0.233674,0.16853469999999998,0.38143119999999997,-0.20618599999999998


==> dataset1split.csv <==
RePos,ImPos,ReNeg,ImNeg
-0.233674,0.1685347,0,0.5115524
-0.2167778,0.1537138,0,0.4676415
-0.2002194,0.1395051,0,0.424841
-0.1839555,0.1258563,0,0.3832001
-0.1679457,0.1127231,0,0.3427689
-0.1521528,0.1000694,0,0.3035999
-0.1365418,0.0878659,0,0.2657475
-0.1210796,0.076091,0,0.2292701
-0.1057349,0.0647312,0,0.1942309
-0.0904782,0.0537823,0,0.1607013
-0.0752814,0.0432521,0,0.1287651
-0.0601192,0.0331657,0,0.0985272
-0.0449708,0.0235756,0,0.07013
-0.0298267,0.0145861,0,0.0437918
-0.0147151,0.0064269,0,0.0199231
0,0,0,0
0.0188616,-0.0034959,-0.0055335,-0.0167175
0.0404559,-0.0090622,-0.0132038,-0.0345303
0.0634096,-0.0161612,-0.0220018,-0.0525474
0.087327,-0.0246475,-0.03158,-0.0705455
0.1119944,-0.0344571,-0.0417288,-0.0884116
0.1372739,-0.0455619,-0.0522997,-0.1060761
0.1630672,-0.0579542,-0.0631783,-0.1234913
0.1893005,-0.0716404,-0.0742722,-0.1406225
0.2159156,-0.0866375,-0.0855043,-0.157444
0.242865,-0.1029716,-0.0968097,-0.1739359
0.2701095,-0.1206769,-0.1081325,-0.1900832
0.2976157,-0.1397959,-0.1194251,-0.2058744
0.3253545,-0.1603792,-0.1306464,-0.2213012
0.3533006,-0.1824863,-0.141761,-0.2363576
0.3814312,-0.206186,-0.1527389,-0.2510403

==> dataset2.csv <==
Re,Im,ReGuess,ImGuess
0.,0.6693906,0.,0.6363961
0.,0.6220675999999999,0.,0.5939696999999999
0.,0.5751569,0.,0.5515433
0.,0.5286588999999999,0.,0.5091169
0.,0.48257229999999995,0.,0.46669049999999995
0.,0.43689469999999997,0.,0.4242641
0.,0.39162159999999996,0.,0.3818377
0.,0.3467463,0.,0.33941129999999997
0.,0.30225979999999997,0.,0.2969848
0.,0.2581496,0.,0.25455839999999996
0.,0.2143996,0.,0.212132
0.,0.1709886,0.,0.16970559999999998
0.,0.1278887,0.,0.12727919999999998
0.,0.08506269999999999,0.,0.08485279999999999
0.,0.0424591,0.,0.042426399999999996
0,0,0,0
0.0423939,-0.0000149,0.042426399999999996,0
0.0846468,-0.0001177,0.08485279999999999,0
0.1266913,-0.0003905,0.12727919999999998,0
0.1684929,-0.0009067999999999999,0.16970559999999998,0
0.2100356,-0.0017315,0.212132,0
0.25131529999999996,-0.0029208,0.25455839999999996,0
0.2923356,-0.0045233,0.2969848,0
0.33310449999999997,-0.0065812,0.33941129999999997,0
0.3736331,-0.0091311,0.3818377,0
0.41393399999999997,-0.012204999999999999,0.4242641,0
0.4540208,-0.0158312,0.46669049999999995,0
0.4939072,-0.0200351,0.5091169,0
0.5336067999999999,-0.024839899999999998,0.5515433,0
0.5731331,-0.030267,0.5939696999999999,0
0.6124989,-0.0363365,0.6363961,0


==> dataset2_50.csv <==
Re,Im,ReGuess,ImGuess
0.,0.6693906,0.,0.6363961
0.,0.6409474,0.,0.6109403
0.,0.6126524999999999,0.,0.5854844
0.,0.5845061,0.,0.5600286
0.,0.5565082,0.,0.5345727
0.,0.5286588999999999,0.,0.5091169
0.,0.5009577,0.,0.48366099999999995
0.,0.4734042,0.,0.4582052
0.,0.4459977,0.,0.4327494
0.,0.4187372,0.,0.4072935
0.,0.39162159999999996,0.,0.3818377
0.,0.3646492,0.,0.35638179999999997
0.,0.33781829999999996,0.,0.330926
0.,0.3111265,0.,0.30547009999999997
0.,0.2845714,0.,0.2800143
0.,0.2581496,0.,0.25455839999999996
0.,0.2318576,0.,0.2291026
0.,0.2056911,0.,0.2036468
0.,0.179645,0.,0.17819089999999999
0.,0.1537132,0.,0.15273509999999998
0.,0.1278887,0.,0.12727919999999998
0.,0.1021632,0.,0.1018234
0.,0.0765262,0.,0.07636749999999999
0.,0.050965199999999995,0.,0.0509117
0.,0.025463899999999998,0.,0.025455799999999997
0.,0,0.,0
0.0254478,-3.2e-6,0.025455799999999997,0
0.0508586,-0.000025699999999999998,0.0509117,0
0.0762114,-0.00008609999999999999,0.07636749999999999,0
0.1014921,-0.00020209999999999998,0.1018234,0
0.1266913,-0.0003905,0.12727919999999998,0
0.15180269999999998,-0.0006667,0.15273509999999998,0
0.1768224,-0.0010452,0.17819089999999999,0
0.20174809999999999,-0.0015390999999999998,0.2036468,0
0.226579,-0.0021606,0.2291026,0
0.25131529999999996,-0.0029208,0.25455839999999996,0
0.2759582,-0.0038299,0.2800143,0
0.3005092,-0.0048972,0.30547009999999997,0
0.3249703,-0.0061313999999999995,0.330926,0
0.3493441,-0.0075401999999999995,0.35638179999999997,0
0.3736331,-0.0091311,0.3818377,0
0.3978401,-0.0109106,0.4072935,0
0.42196809999999996,-0.0128852,0.4327494,0
0.44601989999999997,-0.0150605,0.4582052,0
0.4699986,-0.0174421,0.48366099999999995,0
0.4939072,-0.0200351,0.5091169,0
0.5177485,-0.0228445,0.5345727,0
0.5415255,-0.0258749,0.5600286,0
0.5652410999999999,-0.0291308,0.5854844,0
0.5888979,-0.032616599999999996,0.6109403,0


==> dataset3.csv <==
Re,Im,ReGuess,ImGuess
0.,0.7431589,0.,0.7348469
0.,0.6927304,0.,0.6858571
0.,0.6424635,0.,0.6368673
0.,0.5923527,0.,0.5878774999999999
0.,0.5423916999999999,0.,0.5388877
0.,0.4925733,0.,0.4898979
0.,0.4428894,0.,0.4409082
0.,0.3933314,0.,0.3919184
0.,0.3438894,0.,0.3429286
0.,0.2945525,0.,0.2939388
0.,0.2453089,0.,0.244949
0.,0.19614579999999998,0.,0.1959592
0.,0.14704899999999999,0.,0.1469694
0.,0.09800339999999999,0.,0.0979796
0.,0.048992799999999996,0.,0.0489898
0,0,0,0
0.0489868,0,0.0489898,0
0.0979553,-1.e-7,0.0979796,0
0.14688669999999998,-1.1e-6,0.1469694,0
0.1957611,-4.7e-6,0.1959592,0
0.24455819999999998,-0.000014099999999999999,0.244949,0
0.2932567,-0.0000346,0.2939388,0
0.3418351,-0.0000737,0.3429286,0
0.39027209999999996,-0.0001414,0.3919184,0
0.43854679999999996,-0.0002501,0.4409082,0
0.4866392,-0.000415,0.4898979,0
0.5345307,-0.0006533,0.5388877,0
0.5822046,-0.0009847,0.5878774999999999,0
0.6296457999999999,-0.0014307,0.6368673,0
0.6768419999999999,-0.0020139999999999997,0.6858571,0
0.7237827,-0.0027589,0.7348469,0


==> dataset3_50.csv <==
Re,Im,ReGuess,ImGuess
0.,0.7431589,0.,0.7348469
0.,0.7128821,0.,0.705453
0.,0.6826641999999999,0.,0.6760592
0.,0.6525042,0.,0.6466653
0.,0.6224008,0.,0.6172714
0.,0.5923527,0.,0.5878774999999999
0.,0.5623585999999999,0.,0.5584837
0.,0.5324168,0.,0.5290897999999999
0.,0.5025259,0.,0.49969589999999997
0.,0.472684,0.,0.470302
0.,0.4428894,0.,0.4409082
0.,0.41314009999999995,0.,0.4115143
0.,0.3834341,0.,0.38212039999999997
0.,0.353769,0.,0.3527265
0.,0.3241426,0.,0.32333259999999997
0.,0.2945525,0.,0.2939388
0.,0.264996,0.,0.26454489999999997
0.,0.2354703,0.,0.235151
0.,0.20597259999999998,0.,0.2057571
0.,0.1764999,0.,0.1763633
0.,0.14704899999999999,0.,0.1469694
0.,0.1176165,0.,0.1175755
0.,0.088199,0.,0.0881816
0.,0.058792899999999995,0.,0.058787799999999994
0.,0.029394499999999997,0.,0.029393899999999997
0.,0,0.,0
0.029393199999999998,0,0.029393899999999997,0
0.058782499999999994,0,0.058787799999999994,0
0.08816389999999999,-1.e-7,0.0881816,0
0.1175334,-4.e-7,0.1175755,0
0.14688669999999998,-1.1e-6,0.1469694,0
0.1762195,-2.8e-6,0.1763633,0
0.2055274,-5.899999999999999e-6,0.2057571,0
0.234806,-0.0000115,0.235151,0
0.26405059999999997,-0.0000206,0.26454489999999997,0
0.2932567,-0.0000346,0.2939388,0
0.32241949999999997,-0.0000552,0.32333259999999997,0
0.35153449999999997,-0.0000846,0.3527265,0
0.38059699999999996,-0.000125,0.38212039999999997,0
0.4096026,-0.0001792,0.4115143,0
0.43854679999999996,-0.0002501,0.4409082,0
0.4674253,-0.0003412,0.470302,0
0.49623409999999996,-0.0004562,0.49969589999999997,0
0.5249693,-0.0005989,0.5290897999999999,0
0.5536272999999999,-0.0007735999999999999,0.5584837,0
0.5822046,-0.0009847,0.5878774999999999,0
0.6106981,-0.0012370999999999999,0.6172714,0
0.6391049999999999,-0.0015356,0.6466653,0
0.6674228999999999,-0.0018851999999999999,0.6760592,0
0.6956494,-0.0022911999999999997,0.705453,0


==> l0table_sig.csv <==
lambda, res, above, below
0.0001,-0.00014999999148989637,-5.011575165275683,-29.63031344391996
0.0002,-0.00029999990852656275,-2.619490596974509,-13.36181055481233
0.00030000000000000003,-0.000449999701364278,-1.7931836653654196,-8.405650897434738
0.0004,-0.0005999993192431514,-1.3707654704077696,-6.0560073636872245
0.0005,-0.0007499987004513369,-1.113149533647187,-4.698794306088411
0.0006000000000000001,-0.0008999978071855368,-0.9391723773860338,-3.820340704911348
0.0007000000000000001,-0.001049996584381811,-0.8135663641944091,-3.2078590477528204
0.0008,-0.001199994986987886,-0.718499046332577,-2.7577884342335075
0.0009000000000000001,-0.0013499929688286305,-0.6439692326441441,-2.4138703666552925
0.001,-0.0014999904870664894,-0.5839266455507598,-2.142990986759237
0.0011,-0.0016499874978191385,-0.53449297178007,-1.9244280855430749
0.0012000000000000001,-0.0017999839562101588,-0.49306570800927796,-1.7445709204145072
0.0013000000000000002,-0.0019499798218277277,-0.4578323908962302,-1.5941218915875282
0.0014000000000000002,-0.002099975052456726,-0.42749134015231394,-1.4665200446345736
0.0015,-0.0022499696066885814,-0.4010831828393291,-1.3570072290980768
0.0016,-0.0023999634439450033,-0.3778850233685437,-1.2620512364690204
0.0017000000000000001,-0.002549956524806738,-0.3573416443753423,-1.1789765288546794
0.0018000000000000002,-0.002699948809592826,-0.3390194403707773,-1.1057204949083648
0.0019000000000000002,-0.002849940258471159,-0.3225747697821217,-1.040668213697969
0.002,-0.0029999308338125178,-0.30773171618351625,-0.9825377855085022
0.0021,-0.0031499204964492923,-0.29426614578571614,-0.9302990874879368
0.0022,-0.0032999092084821315,-0.2819940730058926,-0.8831151369760157
0.0023,-0.003449896933039442,-0.27076303300743576,-0.8402990634681169
0.0024,-0.0035998836322522266,-0.2604455909644368,-0.8012820579117601
0.0025,-0.003749869268921226,-0.2509343944414848,-0.7655891722468041
0.0026,-0.003899853807602874,-0.24213835670892883,-0.7328208187640303
0.0027,-0.004049837210857643,-0.23397968011520065,-0.7026384656678027
0.0028,-0.00419981944325892,-0.22639151118325784,-0.6747534613490225
0.0029,-0.004349800469248521,-0.21931607617320195,-0.6489182188561418
0.003,-0.004499780252700728,-0.21270318591147186,-0.6249192001159364
0.0031,-0.004649758758819473,-0.20650902718337627,-0.6025712863163208
0.0032,-0.004799735953001358,-0.2006951785169949,-0.581713225843382
0.0033,-0.004949711799822355,-0.19522780315306817,-0.5622039271393405
0.0034,-0.005099686265452788,-0.19007698302275108,-0.5439194194287448
0.0035,-0.0052496593150854545,-0.1852161657668577,-0.5267503453577979
0.0036,-0.0053996309150812875,-0.18062170299967173,-0.510599880271606
0.0037,-0.005549601031674312,-0.17627246269970645,-0.4953819959720284
0.0038,-0.005699569631103366,-0.1721495021875749,-0.48102000436393993
0.0039,-0.005849536680285126,-0.16823579090803767,-0.46744532985187465
0.004,-0.0059995021455738285,-0.1645159743748738,-0.4545964697401872
0.0041,-0.006149465993936984,-0.16097617231017253,-0.44241810996186015
0.004200000000000001,-0.0062994281930132635,-0.15760380532779278,-0.43086036978251474
0.004300000000000001,-0.00644938870977941,-0.15438744555427347,-0.41987815410789214
0.0044,-0.006599347512087483,-0.15131668741139542,-0.40943059596717024
0.0045000000000000005,-0.006749304567409915,-0.14838203545122688,-0.3994805748927552
0.004600000000000001,-0.00689925984386328,-0.14557480667137807,-0.38999429944020453
0.0047,-0.007049213309672485,-0.1428870451722083,-0.38094094412301593
0.0048000000000000004,-0.00719916493259667,-0.14031144737173706,-0.3722923326831307
0.004900000000000001,-0.007349114681379546,-0.13784129628362554,-0.3640226609602809
0.005,-0.0074990625241992855,-0.13547040359970866,-0.35610825371530136
0.0051,-0.007649008430340545,-0.13319305851599733,-0.34852735066325014
0.005200000000000001,-0.007798952368327938,-0.13100398240173244,-0.3412599177138714
0.005300000000000001,-0.007948894307036403,-0.1288982885469267,-0.33428748002993125
0.0054,-0.008098834215773587,-0.12687144633567538,-0.32759297402378884
0.0055000000000000005,-0.008248772063883325,-0.12491924928704994,-0.3211606158395408
0.005600000000000001,-0.008398707820659128,-0.1230377864841442,-0.314975784221314
0.0057,-0.008548641455895952,-0.12122341697933434,-0.30902491597092613
0.0058000000000000005,-0.008698572938845966,-0.11947274681913465,-0.3032954124467376
0.005900000000000001,-0.008848502239963123,-0.11778260838120658,-0.2977755557707672
0.006,-0.008998429328731235,-0.1161500417557318,-0.29245443359087614
0.0061,-0.009148354175428378,-0.1145722779388408,-0.28732187139887444
0.006200000000000001,-0.00929827675030444,-0.11304672363526826,-0.28236837153537164
0.006300000000000001,-0.009448197023766345,-0.11157094749315102,-0.2775850581258803
0.0064,-0.00959811496616379,-0.11014266761551236,-0.2729636272873727
0.006500000000000001,-0.00974803054808493,-0.1087597402124457,-0.2684963020273221
0.006600000000000001,-0.00989794374023525,-0.10742014927376611,-0.26417579132866825
0.0067,-0.010047854513478602,-0.10612199715688103,-0.259995252975865
0.0068000000000000005,-0.01019776283878183,-0.10486349599611892,-0.255948259729384
0.006900000000000001,-0.01034766868712218,-0.10364295985121004,-0.2520287685032351
0.007000000000000001,-0.010497572029741265,-0.10245879752152229,-0.24823109223995687
0.0071,-0.010647472837840472,-0.10130950596109924,-0.24454987421152238
0.007200000000000001,-0.010797371083004305,-0.10019366423647659,-0.2409800645071974
0.007300000000000001,-0.010947266736394732,-0.09910992797596116,-0.23751689849419078
0.0074,-0.01109715976987304,-0.09805702426397221,-0.23415587706091254
0.007500000000000001,-0.011247050155135411,-0.09703374693955093,-0.23089274847431923
0.007600000000000001,-0.011396937863796582,-0.096038952262049,-0.22772349169897965
0.0077,-0.011546822867798491,-0.09507155491085692,-0.2246443010435156
0.0078000000000000005,-0.011696705139319774,-0.09413052428961628,-0.22165157201257782
0.0079,-0.011846584650288226,-0.09321488110803819,-0.21874188825577165
0.008,-0.011996461372948535,-0.09232369421735928,-0.21591200951583028
0.0081,-0.012146335279766532,-0.09145607767765723,-0.2131588604881647
0.008199999999999999,-0.012296206342906178,-0.09061118803743225,-0.21047952051279098
0.0083,-0.012446074534973782,-0.08978822180770962,-0.20787121402630318
0.0084,-0.012595939828452082,-0.08898641311467462,-0.20533130171099162
0.0085,-0.012745802196229093,-0.08820503151611502,-0.20285727228089304
0.0086,-0.012895661610797665,-0.08744337996862489,-0.20044673485335837
0.0087,-0.013045518045058687,-0.08670079293339945,-0.19809741185749072
0.0088,-0.013195371472198346,-0.08597663460990378,-0.1958071324361499
0.0089,-0.013345221865068473,-0.08527029728723372,-0.19357382630216996
0.009,-0.013495069196691896,-0.08458119980415718,-0.1913955180124315
0.0091,-0.01364491344036121,-0.08390878610969774,-0.1892703216275852
0.0092,-0.013794754569533317,-0.0832525239164881,-0.18719643572709116
0.0093,-0.013944592557176788,-0.08261190344008923,-0.1851721387526778
0.0094,-0.014094427377115413,-0.08198643621782872,-0.18319578465507985
0.0095,-0.014244259002755662,-0.08137565400161893,-0.18126579882159333
0.0096,-0.014394087407751407,-0.0807791077189558,-0.17938067426336293
0.0097,-0.014543912565630998,-0.08019636649766426,-0.177538968043218
0.0098,-0.014693734450638245,-0.07962701674965404,-0.17573929792716747
0.009899999999999999,-0.01484355303591856,-0.07907066130959886,-0.173980339242629
0.01,-0.014993368296020704,-0.07852691862468114,-0.17226082192929618
0.0101,-0.015143180204625366,-0.07799542199201978,-0.17057952776884097
0.0102,-0.015292988735928905,-0.07747581884041248,-0.16893528778076275
0.0103,-0.015442793864008575,-0.07696777005348425,-0.16732697977327868
0.0104,-0.015592595563269186,-0.07647094933142096,-0.16575352603845456
0.0105,-0.015742393807971253,-0.07598504258881536,-0.16421389118148824
0.0106,-0.01589218857238596,-0.07550974738622201,-0.16270708007570675
0.0107,-0.016041979831050848,-0.0750447723931724,-0.16123213593453492
0.0108,-0.01619176755860971,-0.07458983688078859,-0.1597881384926894
0.0109,-0.016341551729424347,-0.07414467024196122,-0.15837420228955806
0.011,-0.016491332318437652,-0.07370901153739771,-0.1569894750484215
0.0111,-0.016641109300209248,-0.07328260906597575,-0.15563313614468657
0.0112,-0.016790882649641115,-0.07286521995786994,-0.15430439515820693
0.0113,-0.0169406523415347,-0.07245660978898096,-0.15300249050384415
0.0114,-0.017090418351049668,-0.07205655221548773,-0.1517266881357469
0.0115,-0.01724018065290323,-0.07166482862725347,-0.15047628032041094
0.0116,-0.017389939222446173,-0.07128122781892426,-0.14925058447495446
0.0117,-0.017539694034644216,-0.07090554567775122,-0.14804894206556504
0.0118,-0.017689445064900618,-0.07053758488707816,-0.14687071756365605
0.011899999999999999,-0.017839192288382516,-0.070177154644605,-0.14571529745549391
0.012,-0.01798893568052118,-0.06982407039466562,-0.14458208930230568
0.0121,-0.018138675216596217,-0.06947815357350917,-0.14347052084820838
0.0122,-0.018288410872333148,-0.06913923136702724,-0.14238003917260036
0.0123,-0.018438142623037123,-0.06880713648025623,-0.14131010988500206
0.0124,-0.018587870444485063,-0.06848170691771367,-0.1402602163595667
0.0125,-0.018737594312255867,-0.0681627857743397,-0.13922985900698948
0.0126,-0.018887314202177933,-0.06785022103620192,-0.138218554581989
0.0127,-0.01903703008983105,-0.06754386539052516,-0.13722583552403803
0.0128,-0.019186741951426785,-0.06724357604451181,-0.13625124932968402
0.0129,-0.019336449762561048,-0.0669492145525344,-0.13529435795465883
0.013,-0.019486153499367904,-0.06666064665117481,-0.1343547372442063
0.0131,-0.01963585313790693,-0.06637774210174005,-0.13343197638990473
0.0132,-0.01978554865419709,-0.06610037453990172,-0.1325256774117658
0.0133,-0.019935240024511077,-0.06582842133197654,-0.13163545466425736
0.0134,-0.020084927224903192,-0.06556176343759602,-0.13076093436471165
0.0135,-0.020234610231744558,-0.06530028527846667,-0.12990175414332356
0.0136,-0.020384289021401134,-0.06504387461275321,-0.12905756261319043
0.0137,-0.02053396357026909,-0.06479242241497382,-0.1282280189598576
0.0138,-0.020683633854759364,-0.06454582276105268,-0.12741279254875734
0.013900000000000001,-0.0208332998513205,-0.0643039727182472,-0.12661156255017403
0.014,-0.02098296153657932,-0.06406677223976852,-0.12582401758049302
0.0141,-0.02113261888717857,-0.06383412406383272,-0.12504985535909427
0.0142,-0.021282271879634263,-0.06360593361689969,-0.12428878237994385
0.0143,-0.02143192049089587,-0.0633821089209833,-0.12354051359743054
0.0144,-0.021581564697631974,-0.06316256050471135,-0.12280477212531092
0.0145,-0.021731204476719414,-0.06294720131809721,-0.12208128894860863
0.0146,-0.02188083980497673,-0.06273594665071214,-0.12136980264735787
0.0147,-0.022030470659418072,-0.0625287140531751,-0.12067005913212567
0.0148,-0.02218009701701321,-0.062325423261861676,-0.11998181139027111
0.0149,-0.02232971885485496,-0.06212599612645244,-0.11930481924264162
0.015,-0.022479336149950634,-0.06193035654054761,-0.11863884911025456
0.0151,-0.022628948879575384,-0.0617384303748082,-0.11798367379058337
0.0152,-0.022778557020842527,-0.06155014541287535,-0.11733907224244351
0.0153,-0.022928160551038787,-0.06136543128967188,-0.11670482937999546
0.0154,-0.02307775944750549,-0.061184219432100964,-0.11608073587456126
0.0155,-0.023227353687576488,-0.06100644300203913,-0.11546658796436442
0.0156,-0.02337694324872557,-0.060832036841484506,-0.11486218727192628
0.015700000000000002,-0.023526528108271175,-0.06066093741974696,-0.11426734062822773
0.0158,-0.02367610824386196,-0.06049308278269418,-0.1136818599040239
0.0159,-0.02382568363294903,-0.060328412503810214,-0.11310556184747621
0.016,-0.02397525425326311,-0.06016686763710393,-0.11253826792802053
0.0161,-0.02412482008244972,-0.06000839067177909,-0.1119798041861616
0.0162,-0.02427438109813774,-0.05985292548852181,-0.11143000108905872
0.0163,-0.024423937278125703,-0.05970041731739003,-0.11088869339135181
0.0164,-0.024573488600204623,-0.059550812697248774,-0.11035572000126272
0.0165,-0.02472303504230033,-0.05940405943663595,-0.10983092385183042
0.0166,-0.024872576582254474,-0.05926010657602513,-0.10931415177654506
0.0167,-0.02502211319802904,-0.05911890435147182,-0.10880525438987784
0.0168,-0.02517164486761395,-0.05898040415949297,-0.10830408597195294
0.016900000000000002,-0.025321171569094275,-0.058844558523193896,-0.10781050435751924
0.017,-0.02547069328042839,-0.058711321059587325,-0.10732437082879664
0.0171,-0.025620209979941064,-0.05858064644805552,-0.10684555001235112
0.0172,-0.025769721645687468,-0.05845249039985903,-0.10637390977938593
0.0173,-0.02591922825593888,-0.05832680962875963,-0.10590932114978972
0.0174,-0.026068729789021652,-0.05820356182253641,-0.10545165819943321
0.0175,-0.026218226223153247,-0.05808270561559764,-0.105000797970759
0.0176,-0.02636771753678174,-0.05796420056242186,-0.10455662038644471
0.0177,-0.026517203708286342,-0.05784800711192714,-0.10411900816605728
0.0178,-0.026666684716125058,-0.05773408658266519,-0.10368784674564985
0.0179,-0.0268161605388234,-0.05762240113889203,-0.10326302420000037
0.018,-0.02696563115484861,-0.05751291376737496,-0.10284443116754145
0.0181,-0.027115096542854128,-0.05740558825497844,-0.1024319607778355
0.0182,-0.02726455668146303,-0.05730038916697697,-0.10202550858152086
0.0183,-0.027414011549385824,-0.05719728182608856,-0.10162497248248044
0.0184,-0.027563461125257614,-0.057096232292156456,-0.10123025267245155
0.0185,-0.027712905387850297,-0.056997207342501736,-0.10084125156759606
0.018600000000000002,-0.027862344316129845,-0.05690017445289883,-0.10045787374734062
0.0187,-0.028011777888743473,-0.05680510177913744,-0.10008002589511052
0.0188,-0.02816120608463582,-0.056711958139206514,-0.09970761674098723
0.0189,-0.028310628882794325,-0.05662071299598523,-0.09934055700631848
0.019,-0.02846004626211872,-0.05653133644051299,-0.09897875935001452
0.0191,-0.028609458201768596,-0.05644379917577837,-0.09862213831660901
0.019200000000000002,-0.02875886468060676,-0.05635807250097591,-0.09827061028592289
0.0193,-0.028908265677829007,-0.056274128296275205,-0.09792409342450127
0.0194,-0.02905766117261133,-0.05619193900805364,-0.09758250763830943
0.0195,-0.029207051144060636,-0.056111477634573435,-0.09724577452711645
0.0196,-0.02935643557144388,-0.05603271771208107,-0.09691381734025337
0.0197,-0.029505814433990675,-0.055955633301352496,-0.0965865609337332
0.0198,-0.029655187711105584,-0.055880198974611696,-0.09626393172867247
0.0199,-0.029804555382007807,-0.055806389802856994,-0.09594585767103798
0.02,-0.029953917426151028,-0.0557341813435489,-0.09563226819261265
0.025,-0.03741440104957485,-0.05373650875585087,-0.08445030373258156
0.03,-0.04485832907320666,-0.053812350819275497,-0.07905703789520797
0.035,-0.05228344821303637,-0.05502313208637057,-0.07693891475806518
0.04,-0.05968767817384041,-0.056880433910018735,-0.07686967114554805
0.045,-0.06706908921925099,-0.059096775666610105,-0.07818291694942632
0.05,-0.07442588538029826,-0.06148438892404265,-0.08048669750105028
0.05500000000000001,-0.08175639135453834,-0.06390831173180765,-0.08353582870573609
0.06,-0.08905904194992008,-0.06626222391143005,-0.08716896655398446
0.065,-0.09633237335646351,-0.06845473595454614,-0.09127516797546976
0.07,-0.10357501577353628,-0.07040078332716922,-0.09577503557605899
0.075,-0.11078568707017365,-0.07201556068490074,-0.10060956798587273
0.08,-0.11796318725019397,-0.07320963712407053,-0.10573331002970526
0.085,-0.12510639355720451,-0.07388443874316494,-0.11111001423822695
0.09000000000000001,-0.13221425609648318,-0.07392752250014467,-0.11670982643054585
0.095,-0.13928579388124288,-0.07320713964840153,-0.12250742638099109
0.1,-0.1463200912317798,-0.0715655540443224,-0.12848078308068217
0.10500000000000001,-0.1533162944717612,-0.06881045313131592,-0.13461031400459458
0.11,-0.16027360887775227,-0.06470355143913833,-0.14087831432008996
0.115,-0.1671912958465366,-0.058945093114007766,-0.14726856853010248
0.12000000000000001,-0.17406867025176292,-0.051152325913890496,-0.15376608621386684
0.125,-0.18090509796656062,-0.04082899157265173,-0.1603569223008797
0.13,-0.18769999353301225,-0.027321183024777967,-0.16702805469321966
0.135,-0.19445281796236344,-0.00975205743710485,-0.17376730039382637
0.13999999999999999,-0.20116307665268196,0.013077077771193837,-0.18056325702685397
0.145,-0.20783031741264482,0.04284071297217949,-0.18740526063137228
0.15,-0.2144541285819036,0.0819361503714556,-0.19428335342948033
0.155,-0.2210341372397228,0.1338939299484532,-0.2011882572760151
0.16,-0.22757000749494868,0.20408797446598853,-0.20811134993002484
0.16499999999999998,-0.23406143885110844,0.3010243168792111,-0.2150446423108186
0.16999999999999998,-0.24050816464126953,0.4388168872228357,-0.22198075562718314
0.175,-0.24690995052816642,0.642285448035197,-0.22891289777741441
0.18,-0.25326659306519383,0.9584015059025578,-0.2358348387678634
0.185,-0.259577918314859,1.4850112161677735,-0.2427408851315734
0.19,-0.26584378052127233,1.5,-0.24962585347712277
0.195,-0.27206406083387163,1.5,-0.2564850433851263
0.19999999999999998,-0.2782386660795887,1.5,-0.26331420991306503
0.205,-0.28436752758127004,1.5,-0.2701095359820809
0.21,-0.290450600019968,1.5,-0.2768676049113472
0.215,-0.2964878603393287,1.5,-0.28358537334474826
0.22,-0.3024793066900187,1.5,-0.2902601447856188
0.225,-0.3084249574127097,1.5,-0.29688954392276073
0.22999999999999998,-0.3143248500579291,1.5,-0.30347149189716194
0.235,-0.32017904044137063,1.4381417357064366,-0.31000418262606305
0.24,-0.3259876017332596,0.896012433898681,-0.3164860602702703
0.245,-0.33175062358057117,0.5664249423514414,-0.3229157979027836
0.25,-0.3374682112608174,0.3504245378695847,-0.32929227741221767
0.255,-0.34314048486632426,0.20058328376614187,-0.3356145706532615
0.26,-0.34876757851788637,0.09187070252233781,-0.34188192183853755
0.265,-0.3543496396068261,0.01006696830002847,-0.3480937311515357
0.27,-0.3598868280644276,-0.05339062071777709,-0.3542495395483791
0.275,-0.36537931565787723,-0.10390767050193488,-0.36034901470703806
0.28,-0.37082728531177395,-0.1450328629412373,-0.3663919380756254
0.28500000000000003,-0.3762309304544205,-0.179173860656224,-0.37237819296653896
0.29000000000000004,-0.38159045438801037,-0.2080107839805407,-0.3783077536399356
0.29500000000000004,-0.3869060696820185,-0.2327449052167516,-0.3841806753182679
0.30000000000000004,-0.39217799758895533,-0.25425354455120674,-0.389997085072979
0.30500000000000005,-0.3974064674818351,-0.27318951941380243,-0.395757173524784
0.31,-0.4025917163126023,-0.2900467204615401,-0.40146118730006325
0.315,-0.4077339880909204,-0.30520438476433814,-0.40710942218758867
0.32,-0.41283353338254936,-0.31895762250631926,-0.41270221694185166
0.325,-0.4178906088268617,-0.3315388668397355,-0.4182399476818451
0.33,-0.422905476672693,-0.3431332050248002,-0.423723022836601
0.335,-0.4278784043321095,-0.3538895070830345,-0.42915187859175835
0.34,-0.4328096639514147,-0.3639286186120736,-0.43452697479413666
0.34500000000000003,-0.437699531998894,-0.373349470579298,-0.43984879127420334
0.35000000000000003,-0.4425482888687587,-0.38223369002247287,-0.44511782454910276
0.35500000000000004,-0.4473562185007521,-0.390649117694638,-0.45033458487165184
0.36000000000000004,-0.45212360801495666,-0.3986525190358849,-0.45549959359332953
0.36500000000000005,-0.4568507473612589,-0.40629169313082925,-0.4606133808118182
0.37000000000000005,-0.46153792898306706,-0.41360712770089125,-0.46567648327604677
0.375,-0.4661854474947603,-0.4206333084477119,-0.4706894425239078
0.38,-0.47079359937248555,-0.42739976283534736,-0.47565280323000847
0.385,-0.4753626826578343,-0.4339318981133788,-0.4805671117426951
0.39,-0.4798929966739669,-0.44025167864994175,-0.48543291479149825
0.395,-0.48438484175385366,-0.4463781768355673,-0.4902507583478629
0.4,-0.4888385189801439,-0.45232802381549064,-0.49502118662351235
0.405,-0.49325432993635976,-0.4581157803294552,-0.4997447411923559
0.41000000000000003,-0.4976325764689904,-0.46375424343444943,-0.5044219602230992
0.41500000000000004,-0.5019735604601668,-0.46925470146653603,-0.5090533778109813
0.42000000000000004,-0.5062775836105504,-0.47462714698283903,-0.5136395233981801
0.42500000000000004,-0.5105449472320871,-0.47988045541028596,-0.5181809212733988
0.43000000000000005,-0.5147759520503217,-0.4850225355657735,-0.5226780901421603
0.43500000000000005,-0.5189708980159448,-0.49006045699347806,-0.5271315427601027
0.44,-0.5231300841252495,-0.4950005581082035,-0.5315417856223743
0.445,-0.527253808249224,-0.49984853837804577,-0.5359093187029365
0.45,-0.5313423669709624,-0.5046095371799377,-0.5402346352381756
0.455,-0.5353960554311279,-0.5092882014827237,-0.544518221549824
0.46,-0.539415167181192,-0.5138887441287476,-0.5487605569027174
0.465,-0.5433999940441798,-0.5184149941752444,-0.5529621133933524
0.47000000000000003,-0.5473508259826617,-0.5228704405064614,-0.5571233558656296
0.47500000000000003,-0.551267950973753,-0.5272582697237725,-0.561244741850605
0.48000000000000004,-0.5551516548908498,-0.5315813991545428,-0.5653267215273133
0.48500000000000004,-0.5590022213919098,-0.5358425056843668,-0.5693697377021495
0.49000000000000005,-0.5628199318139991,-0.5400440510048216,-0.573374225804454
0.49500000000000005,-0.5666050650739329,-0.5441883037763906,-0.5773406138963285
0.5,-0.5703578975747382,-0.5482773591290923,-0.5812693226947631
0.505,-0.5740787031177931,-0.5523131558596557,-0.5851607656045634
0.51,-0.5777677528203783,-0.556297491630425,-0.5890153487605333
0.515,-0.5814253150384912,-0.5602320364307181,-0.5928334710776973
0.52,-0.5850516552947038,-0.5641183445236321,-0.5966155243083978
0.525,-0.5886470362108823,-0.5679578650697085,-0.6003618931052519
0.53,-0.5922117174456091,-0.5717519515922185,-0.6040729550891017
0.535,-0.595745955636097,-0.5755018704259911,-0.607749080921128
0.54,-0.5992500043444663,-0.579208808272665,-0.6113906343784661
0.545,-0.6027241140081764,-0.5828738789686982,-0.6149979724326741
0.55,-0.606168531894497,-0.5864981295585749,-0.6185714453305405
0.555,-0.6095835020588312,-0.5900825457535694,-0.6221113966767252
0.56,-0.6129692653067432,-0.5936280568462194,-0.625618163517821
0.5650000000000001,-0.6163260591595775,-0.5971355401418148,-0.6290920764274911
0.5700000000000001,-0.6196541178234729,-0.6006058249604876,-0.6325334595923159
0.5750000000000001,-0.6229536721616853,-0.6040396962570341,-0.6359426308980991
0.5800000000000001,-0.626224949670053,-0.6074378978997956,-0.6393199020163838
0.5850000000000001,-0.6294681744554965,-0.6108011356450563,-0.6426655784909507
0.5900000000000001,-0.632683567217395,-0.6141300798390109,-0.6459799598241183
0.5950000000000001,-0.6358713452317724,-0.6174253678757707,-0.6492633395627028
0.6,-0.6390317223381113,-0.6206876064364284,-0.6525160053834669
0.605,-0.6421649089287281,-0.6239173735314959,-0.655738239177969
0.61,-0.6452711119405612,-0.6271152203664333,-0.6589303171366888
0.615,-0.6483505348493134,-0.6302816730478589,-0.6620925098323697
0.62,-0.6514033776657712,-0.6334172341460501,-0.6652250823024614
0.625,-0.6544298369342827,-0.636522384127683,-0.6683282941306741
0.63,-0.6574301057332129,-0.639597582671259,-0.671402399527499
0.635,-0.660404373677349,-0.6426432698763409,-0.6744476474097432
0.64,-0.6633528269221237,-0.6456598673765439,-0.6774642814789854
0.645,-0.6662756481695677,-0.6486477793652279,-0.6804525402989641
0.65,-0.6691730166759283,-0.6516073935418779,-0.6834126573718375
0.655,-0.6720451082608321,-0.6545390819863849,-0.6863448612133365
0.66,-0.6748920953179488,-0.6574432019676886,-0.689249375426786
0.665,-0.6777141468270418,-0.6603200966926174,-0.692126418775978
0.67,-0.6805114283673537,-0.6631700960001724,-0.694976205256895
0.675,-0.6832841021322346,-0.6659935170060077,-0.6977989441683049
0.68,-0.6860323269449391,-0.6687906647013759,-0.70059484018119
0.685,-0.6887562582755431,-0.6715618325104189,-0.7033640934070382
0.6900000000000001,-0.6914560482588826,-0.6743073028093313,-0.7061068994650049
0.6950000000000001,-0.694131845713465,-0.6770273474105292,-0.7088234495479216
0.7000000000000001,-0.6967837961612947,-0.6797222280147602,-0.7115139304872021
0.7050000000000001,-0.6994120418485167,-0.6823921966337051,-0.7141785248165983
0.7100000000000001,-0.7020167217668661,-0.6850374959855218,-0.7168174108348749
0.7150000000000001,-0.7045979716758308,-0.6876583598654419,-0.7194307626673647
0.7200000000000001,-0.7071559241254672,-0.6902550134933885,-0.7220187503264337
0.725,-0.7096907084798416,-0.6928276738404452,-0.7245815397708638
0.73,-0.7122024509410271,-0.6953765499357579,-0.7271192929641598
0.735,-0.7146912745735909,-0.6979018431554086,-0.7296321679318006
0.74,-0.7171572993295491,-0.7004037474945783,-0.7321203188174206
0.745,-0.7196006420737312,-0.7028824498242789,-0.7345838959379628
0.75,-0.7220214166094817,-0.7053381301337616,-0.7370230458377842
0.755,-0.7244197337047018,-0.7077709617596621,-0.7394379113417471
0.76,-0.7267957011181478,-0.7101811116028273,-0.7418286316072878
0.765,-0.7291494236259546,-0.7125687403336756,-0.7441953421754822
0.77,-0.7314810030483512,-0.7149340025869397,-0.7465381750211094
0.775,-0.7337905382765267,-0.7172770471464777,-0.7488572586017357
0.78,-0.7360781252995894,-0.7195980171208379,-0.7511527179058056
0.785,-0.7383438572316207,-0.7218970501102144,-0.7534246744997783
0.79,-0.7405878243387449,-0.7241742783653485,-0.7556732465742868
0.795,-0.7428101140662098,-0.7264298289388837,-0.7578985489893445
0.8,-0.7450108110654415,-0.7286638238296872,-0.760100693318612
0.805,-0.7471899972210196,-0.730876380120557,-0.7622797878927118
0.81,-0.7493477516775746,-0.7330676101097255,-0.7644359378416176
0.8150000000000001,-0.7514841508665568,-0.7352376214365461,-0.7665692451361166
0.8200000000000001,-0.7535992685328455,-0.7373865172017008,-0.7686798086283477
0.8250000000000001,-0.7556931757611898,-0.7395143960822385,-0.7707677240914333
0.8300000000000001,-0.7577659410024365,-0.7416213524417766,-0.7728330842581972
0.8350000000000001,-0.7598176300995267,-0.743707476436083,-0.7748759788589916
0.8400000000000001,-0.761848306313241,-0.7457728541143391,-0.7768964946586161
0.8450000000000001,-0.7638580303476571,-0.7478175675162912,-0.7788947154923558
0.8500000000000001,-0.7658468603753151,-0.749841694765518,-0.780870722301146
0.855,-0.7678148520620558,-0.751845310158996,-0.782824593165832
0.86,-0.7697620585915025,-0.7538284842531714,-0.7847564033405824
0.865,-0.7716885306892106,-0.7557912839466883,-0.7866662252854275
0.87,-0.7735943166463962,-0.7577337725599543,-0.7885541286979229
0.875,-0.7754794623432845,-0.7596560099116546,-0.7904201805439701
0.88,-0.7773440112720419,-0.761558052392396,-0.7922644450877776
0.885,-0.779188004559266,-0.7634399530355793,-0.7940869839209784
0.89,-0.7810114809880185,-0.7653017615856105,-0.7958878559908904
0.895,-0.7828144770194096,-0.7671435245635918,-0.797667117627957
0.9,-0.7845970268136876,-0.7689652853305705,-0.7994248225723353
0.905,-0.786359162250833,-0.7707670841484323,-0.8011610219996579
0.91,-0.7881009129506583,-0.7725489582385635,-0.8028757645459761
0.915,-0.7898223062923743,-0.7743109418383295,-0.8045690963318655
0.92,-0.7915233674336328,-0.776053066255456,-0.8062410609857252
0.925,-0.7932041193290269,-0.7777753599203948,-0.807891699666253
0.93,-0.7948645827480232,-0.77947784843673,-0.8095210510841175
0.935,-0.7965047762923552,-0.7811605546296861,-0.8111291515228066
0.9400000000000001,-0.7981247164128203,-0.7828234985928141,-0.812716034858696
0.9450000000000001,-0.7997244174255109,-0.7844666977328807,-0.8142817325802929
0.9500000000000001,-0.8013038915274372,-0.7860901668130411,-0.8158262738066963
0.9550000000000001,-0.8028631488115726,-0.7876939179943206,-0.8173496853052595
0.9600000000000001,-0.8044021972812718,-0.7892779608754715,-0.8188519915084643
0.9650000000000001,-0.8059210428640877,-0.7908423025312221,-0.8203332145300023
0.9700000000000001,-0.8074196894249643,-0.7923869475489825,-0.8217933741800787
0.9750000000000001,-0.8088981387788017,-0.7939118980640313,-0.8232324879799293
0.98,-0.8103563907023872,-0.7954171537932178,-0.8246505711755684
0.985,-0.8117944429456885,-0.7969027120672144,-0.8260476367507466
0.99,-0.8132122912425076,-0.7983685678613649,-0.8274236954391557
0.995,-0.8146099293204789,-0.7998147138251247,-0.828778755735848
1.,-0.8159873489104154,-0.8012411403101587,-0.8301128239079001

==> l1table_sig.csv <==
lambda, res, above, below
0.0001,-156.88580219805056,-55.98634112359637,-29.63031344391996
0.0002,-90.68811988706754,-32.51669520743789,-13.36181055481233
0.00030000000000000003,-66.14217458401966,-23.785242367955792,-8.405650897434738
0.0004,-53.00188754189823,-19.09968126514031,-6.0560073636872245
0.0005,-44.70269067142297,-16.134253696336593,-4.698794306088411
0.0006000000000000001,-38.935864175909266,-14.069790887312005,-3.820340704911348
0.0007000000000000001,-34.670406522871296,-12.540054628686011,-3.2078590477528204
0.0008,-31.37311010780553,-11.355453720888168,-2.7577884342335075
0.0009000000000000001,-28.739086094620966,-10.407489865788833,-2.4138703666552925
0.001,-26.580726937815346,-9.629351825245852,-2.142990986759237
0.0011,-24.775930543494024,-8.977527761663515,-1.9244280855430749
0.0012000000000000001,-23.241624337003692,-8.422396587535895,-1.7445709204145072
0.0013000000000000002,-21.91921924371922,-7.943055813558704,-1.5941218915875282
0.0014000000000000002,-20.76614445060059,-7.524309973150229,-1.4665200446345736
0.0015,-19.75068240799113,-7.154832272939808,-1.3570072290980768
0.0016,-18.848690404464296,-6.825997176906384,-1.2620512364690204
0.0017000000000000001,-18.041448408264017,-6.531113739697324,-1.1789765288546794
0.0018000000000000002,-17.31420491725332,-6.264907356900478,-1.1057204949083648
0.0019000000000000002,-16.655169222410372,-6.023160518638198,-1.040668213697969
0.002,-16.054797552366495,-5.802458221961927,-0.9825377855085022
0.0021,-15.505277376685616,-5.600003989021241,-0.9302990874879368
0.0022,-15.000148280119726,-5.413484570506867,-0.8831151369760157
0.0023,-14.534018832727618,-5.240968881682327,-0.8402990634681169
0.0024,-14.102352205813734,-5.0808314353810715,-0.8012820579117601
0.0025,-13.701301619796403,-4.931693585860576,-0.7655891722468041
0.0026,-13.327582695886411,-4.792377910609395,-0.7328208187640303
0.0027,-12.978373274228263,-4.661872411766229,-0.7026384656678027
0.0028,-12.651234036453946,-4.539302146139063,-0.6747534613490225
0.0029,-12.344045074444209,-4.423906537805945,-0.6489182188561418
0.003,-12.054954711350339,-4.31502108248199,-0.6249192001159364
0.0031,-11.782337942497758,-4.212062478442044,-0.6025712863163208
0.0032,-11.524762418767518,-4.114516454605918,-0.581713225843382
0.0033,-11.280960409427191,-4.021927739163896,-0.5622039271393405
0.0034,-11.04980555751442,-3.933891740066513,-0.5439194194287448
0.0035,-10.830293501456872,-3.8500476044073446,-0.5267503453577979
0.0036,-10.621525608457487,-3.770072395988907,-0.510599880271606
0.0037,-10.422695266418394,-3.693676185403095,-0.4953819959720284
0.0038,-10.233076269255555,-3.6205978892297406,-0.48102000436393993
0.0039,-10.052012930760954,-3.5506017276747124,-0.46744532985187465
0.004,-9.878911629706547,-3.4834741954777124,-0.4545964697401872
0.0041,-9.713233552586164,-3.4190214609461296,-0.44241810996186015
0.004200000000000001,-9.554488440400545,-3.357067123795892,-0.43086036978251474
0.004300000000000001,-9.402229178063967,-3.297450275062728,-0.41987815410789214
0.0044,-9.256047091601054,-3.2400238124103407,-0.40943059596717024
0.0045000000000000005,-9.115567862529426,-3.1846529722555124,-0.3994805748927552
0.004600000000000001,-8.980447942967906,-3.1312140466740304,-0.38999429944020453
0.0047,-8.850371425556187,-3.0795932583687455,-0.38094094412301593
0.0048000000000000004,-8.72504728492845,-3.029685771323546,-0.3722923326831307
0.004900000000000001,-8.604206941949291,-2.981394818328657,-0.3640226609602809
0.005,-8.48760212235545,-2.9346309294975104,-0.35610825371530136
0.01,-5.3837499489465594,-1.5782608553527437,-0.17226082192929618
0.015,-4.1789269087066705,-0.8982372589974481,-0.11863884911025456
0.02,-3.5146397353115018,-0.3971080248589721,-0.09563226819261265
0.025,-3.0857592140944,0.041870888040157435,-0.08445030373258156
0.030000000000000002,-2.782474970177199,0.4652826228747518,-0.07905703789520802
0.034999999999999996,-2.5548650687071714,0.8989983734865253,-0.0769389147580652
0.04,-2.376726879754401,1.3616780075174097,-0.07686967114554805
0.045,-2.2328867675232207,1.8697812025657092,-0.07818291694942632
0.049999999999999996,-2.113903569878501,2.4399173408014008,-0.08048669750105028
0.055,-2.0135713661835504,3.0901594994493298,-0.08353582870573605
0.06,-1.927629912727053,3.840788132936062,-0.08716896655398446
0.065,-1.8530498692840545,4.714449565085403,-0.09127516797546976
0.07,-1.787613474923721,5,-0.09577503557605899
0.07500000000000001,-1.7296568103582222,5,-0.10060956798587273
0.08,-1.6779050780723572,5,-0.10573331002970526
0.085,-1.6313637827332002,5,-0.11111001423822695
0.09000000000000001,-1.5892447613316851,5,-0.11670982643054585
0.095,-1.5509146390851993,5,-0.12250742638099109
0.1,-1.5158581209049242,5,-0.12848078308068217
0.10500000000000001,-1.4836513391279478,5,-0.13461031400459458
0.11,-1.4539421667902606,5,-0.14087831432008996
0.115,-1.426435449738758,5,-0.14726856853010248
0.12000000000000001,-1.400881773126288,5,-0.15376608621386684
0.125,-1.3770688077045854,5,-0.1603569223008797
0.13,-1.3548145662191304,5,-0.16702805469321966
0.135,-1.3339620926021176,5,-0.17376730039382637
0.14,-1.3143752388380874,5,-0.18056325702685344
0.14500000000000002,-1.2959352766274201,5,-0.18740526063137217
0.15,-1.2785381562934635,5,-0.19428335342948033
0.155,-1.2620922722478591,5,-0.2011882572760151
0.16,-1.2465166283802998,5,-0.20811134993002484
0.165,-1.2317393217575197,4.2474527741353185,-0.21504464231081816
0.17,-1.2176962815995738,3.5913409617922025,-0.2219807556271837
0.17500000000000002,-1.2043302144384167,3.038496686356817,-0.22891289777741514
0.18000000000000002,-1.1915897169168053,2.5711234793313795,-0.2358348387678635
0.185,-1.1794285257430344,2.1743596015125695,-0.2427408851315734
0.19,-1.167804880522605,1.8359793275338419,-0.24962585347712277
0.195,-1.156680980001159,1.5460002313617165,-0.2564850433851263
0.2,-1.146022516016409,1.2962945924716158,-0.2633142099130656
0.20500000000000002,-1.13579827241641,1.0802441993659415,-0.2701095359820818
0.21000000000000002,-1.1259797785471615,0.8924494847201752,-0.2768676049113479
0.215,-1.1165410087805656,0.7284913228165181,-0.28358537334474826
0.22,-1.1074581210517218,0.5847389968249965,-0.2902601447856188
0.225,-1.0987092285813012,0.45819667257613517,-0.29688954392276073
0.23,-1.0902741999371677,0.34638112340761656,-0.30347149189716227
0.23500000000000001,-1.0821344833849518,0.24722443292233734,-0.3100041826260629
0.24000000000000002,-1.074272952129977,0.15899649662644033,-0.3164860602702714
0.245,-1.0666737675870166,0.08024315500193775,-0.3229157979027836
0.25,-1.0593222582577735,0.009736653203969483,-0.32929227741221767
0.255,-1.0522048121610812,-0.053564172209446745,-0.3356145706532615
0.26,-1.045308781066857,-0.11054601618654959,-0.34188192183853755
0.265,-1.0386223950388573,-0.16196713120991713,-0.3480937311515357
0.27,-1.0321346860051703,-0.20847850371243554,-0.3542495395483791
0.275,-1.0258354192550623,-0.25064115876484144,-0.36034901470703806
0.28,-1.0197150319125312,-0.2889403616156014,-0.3663919380756254
0.28500000000000003,-1.0137645775654234,-0.3237973220038501,-0.37237819296653896
0.29000000000000004,-1.0079756763381722,-0.3555788805720916,-0.3783077536399356
0.295,-1.0023404697893052,-0.38460555795902507,-0.38418067531826733
0.3,-0.9968515800945039,-0.41115826991444443,-0.38999708507297887
0.305,-0.9915020730438577,-0.4354839511629722,-0.39575717352478323
0.31,-0.98628542444099,-0.45780028301586967,-0.40146118730006325
0.315,-0.9811954895419147,-0.47829968200559253,-0.40710942218758867
0.32,-0.976226475215157,-0.4971526768939039,-0.41270221694185166
0.325,-0.9713729145425128,-0.514510777572672,-0.4182399476818451
0.33,-0.9666296436125483,-0.5305089203288188,-0.423723022836601
0.335,-0.9619917802874118,-0.5452675586578176,-0.42915187859175835
0.34,-0.9574547047485437,-0.5588944564998314,-0.43452697479413666
0.34500000000000003,-0.953014041648466,-0.5714862308185849,-0.43984879127420334
0.35000000000000003,-0.9486656437147946,-0.5831296823667803,-0.44511782454910276
0.35500000000000004,-0.9444055766695755,-0.5939029469052057,-0.45033458487165184
0.36,-0.9402301053413508,-0.6038764937678472,-0.45549959359332826
0.365,-0.9361356808606851,-0.6131139942580384,-0.46061338081181863
0.37,-0.932118928840838,-0.6216730787343162,-0.4656764832760461
0.375,-0.9281766384557762,-0.629605998251376,-0.4706894425239078
0.38,-0.9243057523362568,-0.6369602041423981,-0.47565280323000847
0.385,-0.9205033572129669,-0.6437788568698846,-0.4805671117426951
0.39,-0.9167666752424684,-0.6501012737563038,-0.48543291479149825
0.395,-0.9130930559580752,-0.6559633237719935,-0.4902507583478629
0.4,-0.9094799687933712,-0.6613977763557655,-0.49502118662351235
0.405,-0.9059249961310208,-0.6664346102343596,-0.4997447411923559
0.41000000000000003,-0.9024258268339289,-0.6711012873548986,-0.5044219602230992
0.41500000000000004,-0.8989802502198658,-0.6754229963261077,-0.5090533778109813
0.42000000000000004,-0.8955861504442676,-0.6794228691544237,-0.5136395233981801
0.425,-0.8922415012589295,-0.6831221745438794,-0.5181809212733988
0.43,-0.88894436111745,-0.6865404905881369,-0.522678090142159
0.435,-0.885692868600675,-0.6896958593073722,-0.5271315427601027
0.44,-0.8824852381378444,-0.6926049251608926,-0.5315417856223743
0.445,-0.8793197560011605,-0.6952830593911747,-0.5359093187029365
0.45,-0.8761947765534822,-0.6977444718179279,-0.5402346352381756
0.455,-0.8731087187305155,-0.700002311497207,-0.544518221549824
0.46,-0.8700600627404199,-0.7020687574844977,-0.5487605569027174
0.465,-0.8670473469652481,-0.7039551007889202,-0.5529621133933524
0.47000000000000003,-0.8640691650497963,-0.7056718184737797,-0.5571233558656296
0.47500000000000003,-0.8611241631646815,-0.7072286407445928,-0.561244741850605
0.48000000000000004,-0.8582110374315324,-0.7086346117662438,-0.5653267215273133
0.485,-0.8553285314990977,-0.7098981448644188,-0.5693697377021495
0.49,-0.8524754342599664,-0.7110270726908731,-0.573374225804454
0.495,-0.8496505776984097,-0.7120286928661773,-0.5773406138963276
0.5,-0.8468528348605906,-0.7129098095556766,-0.5812693226947631
0.505,-0.8440811179390382,-0.7136767713837023,-0.5851607656045634
0.51,-0.8413343764638765,-0.7143355060465884,-0.5890153487605333
0.515,-0.838611595593918,-0.714891551945808,-0.5928334710776973
0.52,-0.8359117945011851,-0.7153500871280292,-0.5966155243083978
0.525,-0.8332340248429153,-0.7157159557883267,-0.6003618931052519
0.53,-0.830577369315578,-0.7159936925660789,-0.6040729550891017
0.535,-0.8279409402857058,-0.7161875448388669,-0.607749080921128
0.54,-0.8253238784928963,-0.7163014931989401,-0.6113906343784661
0.545,-0.822725351820461,-0.7163392702777506,-0.6149979724326741
0.55,-0.8201445541297173,-0.7163043780675954,-0.6185714453305405
0.555,-0.8175807041540303,-0.7162001038744501,-0.6221113966767252
0.56,-0.8150330444490864,-0.7160295350228756,-0.625618163517821
0.5650000000000001,-0.812500840396069,-0.7157955724221403,-0.6290920764274911
0.5700000000000001,-0.8099833792546457,-0.7155009430920808,-0.6325334595923159
0.5750000000000001,-0.8074799692628893,-0.7151482117378812,-0.6359426308980991
0.5800000000000001,-0.804989938781449,-0.714739791454438,-0.6393199020163838
0.585,-0.8025126354794287,-0.7142779536334796,-0.6426655784909504
0.59,-0.8000474255596668,-0.713764837139775,-0.6459799598241186
0.595,-0.7975936930211708,-0.71320245681668,-0.6492633395627029
0.6,-0.7951508389566898,-0.7125927113758194,-0.6525160053834669
0.605,-0.7927182808834896,-0.7119373907206624,-0.655738239177969
0.61,-0.7902954521055147,-0.7112381827494662,-0.6589303171366888
0.615,-0.7878818011052461,-0.7104966796788481,-0.6620925098323697
0.62,-0.7854767909637191,-0.7097143839257866,-0.6652250823024614
0.625,-0.7830798988071291,-0.7088927135824754,-0.6683282941306741
0.63,-0.7806906152787091,-0.7080330075155238,-0.671402399527499
0.635,-0.7783084440345329,-0.7071365301182923,-0.6744476474097432
0.64,-0.7759329012619989,-0.7062044757427562,-0.6774642814789854
0.645,-0.7735635152198869,-0.7052379728349878,-0.6804525402989641
0.65,-0.7711998257988372,-0.7042380877964889,-0.6834126573718375
0.655,-0.7688413841012836,-0.7032058285916029,-0.6863448612133365
0.66,-0.7664877520398462,-0.7021421481197343,-0.689249375426786
0.665,-0.7641385019532771,-0.7010479473694803,-0.692126418775978
0.67,-0.7617932162391198,-0.6999240783704626,-0.694976205256895
0.675,-0.7594514870022661,-0.6987713469573804,-0.6977989441683049
0.68,-0.7571129157186511,-0.6975905153596091,-0.70059484018119
0.685,-0.7547771129133819,-0.6963823046287392,-0.7033640934070382
0.6900000000000001,-0.7524436978526056,-0.6951473969153319,-0.7061068994650049
0.6950000000000001,-0.7501122982484854,-0.6938864376054311,-0.7088234495479216
0.7000000000000001,-0.7477825499767009,-0.6926000373265079,-0.7115139304872021
0.7050000000000001,-0.7454540968058743,-0.6912887738317676,-0.7141785248165983
0.71,-0.743126590138416,-0.6899531937710983,-0.716817410834875
0.715,-0.740799688762243,-0.6885938143563411,-0.7194307626673653
0.72,-0.7384730586129378,-0.6872111249279396,-0.7220187503264338
0.725,-0.7361463725458518,-0.6858055884295507,-0.7245815397708638
0.73,-0.7338193101177454,-0.6843776427966999,-0.7271192929641598
0.735,-0.7314915573775614,-0.682927702265139,-0.7296321679318006
0.74,-0.7291628066659261,-0.6814561586041378,-0.7321203188174206
0.745,-0.7268327564230401,-0.6799633822795613,-0.7345838959379628
0.75,-0.7245011110045934,-0.6784497235512913,-0.7370230458377842
0.755,-0.7221675805053835,-0.6769155135091681,-0.7394379113417471
0.76,-0.7198318805903493,-0.6753610650513613,-0.7418286316072878
0.765,-0.7174937323326763,-0.6737866738088347,-0.7441953421754822
0.77,-0.7151528620587492,-0.6721926190192614,-0.7465381750211094
0.775,-0.7128090011996633,-0.6705791643535829,-0.7488572586017357
0.78,-0.710461886149037,-0.6689465586981147,-0.7511527179058056
0.785,-0.7081112581269039,-0.6672950368949844,-0.7534246744997783
0.79,-0.7057568630494622,-0.6656248204434382,-0.7556732465742868
0.795,-0.7033984514044441,-0.6639361181644147,-0.7578985489893445
0.8,-0.7010357781319303,-0.6622291268306258,-0.760100693318612
0.805,-0.6986686025104045,-0.6605040317642212,-0.7622797878927118
0.81,-0.6962966880478627,-0.65876100740401,-0.7644359378416176
0.8150000000000001,-0.6939198023778144,-0.6570002178440328,-0.7665692451361166
0.8200000000000001,-0.6915377171599997,-0.6552218173452287,-0.7686798086283477
0.8250000000000001,-0.6891502079856809,-0.6534259508217772,-0.7707677240914333
0.8300000000000001,-0.6867570542873445,-0.6516127543036139,-0.7728330842581972
0.8350000000000001,-0.6843580392526811,-0.6497823553765407,-0.7748759788589916
0.84,-0.6819529497427241,-0.6479348736012379,-0.7768964946586163
0.845,-0.67954157621398,-0.6460704209124032,-0.7788947154923562
0.85,-0.6771237126444855,-0.6441891019992033,-0.7808707223011457
0.855,-0.674699156463619,-0.642291014668109,-0.782824593165832
0.86,-0.6722677084856179,-0.6403762501891408,-0.7847564033405824
0.865,-0.6698291728466391,-0.638444893626495,-0.7866662252854275
0.87,-0.6673833569453151,-0.6364970241544334,-0.7885541286979229
0.875,-0.6649300713866809,-0.6345327153593192,-0.7904201805439701
0.88,-0.6624691299293954,-0.6325520355285683,-0.7922644450877776
0.885,-0.6600003494361801,-0.6305550479272884,-0.7940869839209784
0.89,-0.6575235498273826,-0.6285418110633086,-0.7958878559908904
0.895,-0.6550385540375948,-0.6265123789412672,-0.797667117627957
0.9,-0.6525451879752592,-0.6244668013063895,-0.7994248225723353
0.905,-0.6500432804851901,-0.6224051238785583,-0.8011610219996579
0.91,-0.6475326633139482,-0.6203273885772113,-0.8028757645459761
0.915,-0.6450131710780036,-0.6182336337376327,-0.8045690963318655
0.92,-0.6424846412346347,-0.6161238943190992,-0.8062410609857252
0.925,-0.639946914055505,-0.6139982021053854,-0.807891699666253
0.93,-0.637399832602864,-0.6118565858980463,-0.8095210510841175
0.935,-0.6348432427083286,-0.6096990717029225,-0.8111291515228066
0.9400000000000001,-0.6322769929541923,-0.6075256829102446,-0.812716034858696
0.9450000000000001,-0.6297009346572203,-0.6053364404687289,-0.8142817325802929
0.9500000000000001,-0.6271149218548895,-0.6031313630540156,-0.8158262738066963
0.9550000000000001,-0.6245188112940281,-0.6009104672317817,-0.8173496853052595
0.9600000000000001,-0.6219124624218267,-0.5986737676158554,-0.8188519915084643
0.965,-0.6192957373791684,-0.5964212770216283,-0.8203332145300023
0.97,-0.6166685009962709,-0.594153006615063,-0.8217933741800771
0.975,-0.6140306207905732,-0.5918689660575478,-0.8232324879799298
0.98,-0.6113819669668626,-0.5895691636468743,-0.8246505711755684
0.985,-0.6087224124196059,-0.5872536064545707,-0.8260476367507466
0.99,-0.6060518327374503,-0.5849223004598348,-0.8274236954391557
0.995,-0.6033701062098749,-0.5825752506802627,-0.828778755735848
1.,-0.6006771138359572,-0.580212461299612,-0.8301128239079001

==> tab4.csv <==
lambda,sigma,approx
-1.,-0.28651547916382203,-0.31690224219240654
-0.9949,-0.2865501130038038,-0.31689853314916067
-0.9898,-0.28658443548693646,-0.3168948094284236
-0.9847,-0.28661844942217785,-0.316891070952658
-0.9796,-0.28665215757980833,-0.3168873176438139
-0.9745,-0.28668556269203155,-0.31688354942332475
-0.9694,-0.28671866745356467,-0.316879766212103
-0.9643,-0.28675147452221683,-0.3168759679305363
-0.9592,-0.2867839865194576,-0.31687215449848294
-0.9541,-0.286816206030974,-0.316868325835268
-0.949,-0.28684813560721795,-0.31686448185967897
-0.9439,-0.28687977776394274,-0.31686062248996116
-0.9388,-0.2869111349827305,-0.3168567476438137
-0.9337,-0.286942209711509,-0.3168528572383852
-0.9286,-0.2869730043650597,-0.31684895119026885
-0.9235,-0.2870035213255159,-0.31684502941549847
-0.9184,-0.287033762942852,-0.3168410918295438
-0.9133,-0.287063731535364,-0.3168371383473058
-0.9082,-0.2870934293901408,-0.31683316888311236
-0.9031,-0.28712285876352706,-0.31682918335071336
-0.898,-0.2871520218815778,-0.3168251816632762
-0.8929,-0.2871809209405047,-0.316821163733381
-0.8878,-0.2872095581071141,-0.3168171294730157
-0.8827,-0.2872379355192375,-0.3168130787935715
-0.8775999999999999,-0.28726605528615357,-0.31680901160583785
-0.8725,-0.28729391948900357,-0.3168049278199974
-0.8674,-0.28732153018119844,-0.3168008273456214
-0.8623,-0.2873488893888191,-0.31679671009166444
-0.8572,-0.28737599911100925,-0.3167925759664592
-0.8521,-0.28740286132036136,-0.31678842487771197
-0.847,-0.2874294779632958,-0.3167842567324969
-0.8419,-0.28745585096043325,-0.31678007143725107
-0.8368,-0.2874819822069601,-0.3167758688977692
-0.8317,-0.28750787357298796,-0.31677164901919835
-0.8266,-0.2875335269039066,-0.3167674117060327
-0.8215,-0.2875589440207302,-0.31676315686210776
-0.8164,-0.2875841267204383,-0.3167588843905954
-0.8113,-0.2876090767763103,-0.31675459419399804
-0.8062,-0.2876337959382538,-0.3167502861741432
-0.8010999999999999,-0.28765828593312776,-0.31674596023217777
-0.796,-0.2876825484650599,-0.31674161626856256
-0.7908999999999999,-0.28770658521575815,-0.31673725418306636
-0.7858,-0.287730397844817,-0.3167328738747602
-0.7807,-0.28775398799001844,-0.3167284752420117
-0.7756,-0.2877773572676278,-0.3167240581824789
-0.7705,-0.287800507272684,-0.31671962259310454
-0.7654,-0.28782343957928563,-0.3167151683701099
-0.7603,-0.2878461557408709,-0.31671069540898883
-0.7552,-0.2878686572904937,-0.3167062036045016
-0.7501,-0.28789094574109486,-0.3167016928506686
-0.745,-0.2879130225857679,-0.31669716304076434
-0.7399,-0.28793488929802113,-0.3166926140673108
-0.7348,-0.28795654733203474,-0.31668804582207144
-0.7297,-0.2879779981229137,-0.3166834581960444
-0.7245999999999999,-0.28799924308693614,-0.31667885107945626
-0.7195,-0.2880202836217977,-0.31667422436175535
-0.7143999999999999,-0.2880411211068514,-0.3166695779316053
-0.7093,-0.28806175690334374,-0.3166649116768779
-0.7041999999999999,-0.2880821923546465,-0.31666022548464695
-0.6991,-0.28810242878648473,-0.3166555192411809
-0.694,-0.28812246750716086,-0.31665079283193637
-0.6889,-0.28814230980777505,-0.31664604614155084
-0.6838,-0.2881619569624415,-0.31664127905383577
-0.6787,-0.2881814102285014,-0.3166364914517696
-0.6736,-0.28820067084673223,-0.3166316832174903
-0.6685,-0.28821974004155326,-0.31662685423228837
-0.6634,-0.28823861902122805,-0.31662200437659943
-0.6583,-0.2882573089780628,-0.31661713352999676
-0.6532,-0.28827581108860223,-0.31661224157118395
-0.6480999999999999,-0.28829412651382125,-0.3166073283779872
-0.643,-0.2883122563993142,-0.31660239382734784
-0.6378999999999999,-0.2883302018754802,-0.31659743779531463
-0.6328,-0.2883479640577058,-0.3165924601570357
-0.6276999999999999,-0.2883655440465447,-0.31658746078675115
-0.6226,-0.28838294292789357,-0.31658243955778476
-0.6174999999999999,-0.2884001617731662,-0.316577396342536
-0.6123999999999999,-0.2884172016394633,-0.31657233101247223
-0.6073,-0.28843406356974105,-0.3165672434381201
-0.6022,-0.28845074859297487,-0.31656213348905743
-0.5971,-0.2884672577243223,-0.3165570010339051
-0.592,-0.28848359196528195,-0.3165518459403182
-0.5869,-0.28849975230385005,-0.3165466680749779
-0.5818,-0.28851573971467476,-0.31654146730358246
-0.5767,-0.28853155515920714,-0.3165362434908388
-0.5716,-0.2885471995858504,-0.31653099650045363
-0.5665,-0.2885626739301058,-0.3165257261951245
-0.5613999999999999,-0.2885779791147169,-0.31652043243653083
-0.5563,-0.2885931160498106,-0.31651511508532504
-0.5511999999999999,-0.2886080856330365,-0.31650977400112307
-0.5461,-0.2886228887497033,-0.31650440904249527
-0.5409999999999999,-0.28863752627291345,-0.3164990200669571
-0.5359,-0.28865199906369476,-0.31649360693095974
-0.5307999999999999,-0.28866630797113085,-0.3164881694898801
-0.5257,-0.28868045383248825,-0.3164827075980118
-0.5206,-0.28869443747334217,-0.3164772211085548
-0.5155,-0.28870825970769975,-0.3164717098736061
-0.5104,-0.2887219213381213,-0.31646617374414937
-0.5053,-0.2887354231558393,-0.31646061257004504
-0.5002,-0.2887487659408758,-0.3164550262000201
-0.4951,-0.2887619504621573,-0.3164494144816578
-0.49,-0.2887749774776281,-0.3164437772613874
-0.4849,-0.28878784773436117,-0.3164381143844734
-0.4798,-0.2888005619686678,-0.3164324256950052
-0.4747,-0.28881312090620476,-0.31642671103588615
-0.4696,-0.2888255252620799,-0.316420970248823
-0.4644999999999999,-0.28883777574095576,-0.3164152031743145
-0.4593999999999999,-0.2888498730371517,-0.3164094096516407
-0.4542999999999999,-0.2888618178347439,-0.3164035895188518
-0.44919999999999993,-0.2888736108076636,-0.31639774261275644
-0.44409999999999994,-0.2888852526197939,-0.31639186876891057
-0.43899999999999995,-0.2888967439250649,-0.316385967821606
-0.43389999999999995,-0.2889080853675465,-0.3163800396038583
-0.42879999999999996,-0.2889192775815404,-0.31637408394739536
-0.42369999999999997,-0.28893032119167017,-0.3163681006826454
-0.41859999999999997,-0.2889412168129692,-0.31636208963872486
-0.4135,-0.28895196505096804,-0.3163560506434259
-0.4084,-0.28896256650177937,-0.3163499835232048
-0.4033,-0.2889730217521817,-0.3163438881031687
-0.3982,-0.2889833313797017,-0.3163377642070636
-0.3931,-0.28899349595269497,-0.3163316116572612
-0.3879999999999999,-0.289003516030425,-0.3163254302747464
-0.3828999999999999,-0.2890133921631412,-0.31631921987910394
-0.3777999999999999,-0.28902312489215515,-0.3163129802885056
-0.3726999999999999,-0.28903271474991565,-0.3163067113196964
-0.3675999999999999,-0.28904216226008195,-0.3163004127879817
-0.36249999999999993,-0.28905146793759634,-0.3162940845072134
-0.35739999999999994,-0.28906063228875445,-0.316287726289776
-0.35229999999999995,-0.2890696558112751,-0.31628133794657276
-0.34719999999999995,-0.2890785389943683,-0.31627491928701207
-0.34209999999999996,-0.2890872823188019,-0.3162684701189927
-0.33699999999999997,-0.2890958862569672,-0.3162619902488895
-0.3319,-0.2891043512729434,-0.3162554794815395
-0.3268,-0.2891126778225602,-0.3162489376202262
-0.3217,-0.28912086635345996,-0.31624236446666565
-0.3166,-0.2891289173051576,-0.3162357598209909
-0.3115,-0.28913683110910043,-0.31622912348173693
-0.3064,-0.2891446081887261,-0.3162224552458255
-0.3012999999999999,-0.28915224895951924,-0.3162157549085492
-0.2961999999999999,-0.28915975382906745,-0.31620902226355624
-0.2910999999999999,-0.2891671231971157,-0.3162022571028343
-0.2859999999999999,-0.2891743574556197,-0.3161954592166943
-0.2808999999999999,-0.2891814569887984,-0.31618862839375456
-0.27579999999999993,-0.28918842217318474,-0.3161817644209242
-0.27069999999999994,-0.28919525337767615,-0.31617486708338643
-0.26559999999999995,-0.2892019509635831,-0.31616793616458183
-0.26049999999999995,-0.28920851528467706,-0.3161609714461914
-0.25539999999999996,-0.28921494668723724,-0.31615397270811935
-0.25029999999999997,-0.2892212455100964,-0.31614693972847574
-0.24519999999999997,-0.2892274120846855,-0.31613987228355883
-0.24009999999999998,-0.289233446735077,-0.31613277014783736
-0.235,-0.2892393497780278,-0.31612563309393266
-0.2299,-0.2892451215230206,-0.3161184608926002
-0.2247999999999999,-0.2892507622723044,-0.31611125331271145
-0.2196999999999999,-0.2892562723209341,-0.31610401012123523
-0.2145999999999999,-0.28926165195680903,-0.31609673108321873
-0.2094999999999999,-0.28926690146071043,-0.3160894159617686
-0.20439999999999992,-0.28927202110633793,-0.31608206451803167
-0.19929999999999992,-0.28927701116034543,-0.31607467651117543
-0.19419999999999993,-0.2892818718823754,-0.3160672516983684
-0.18909999999999993,-0.2892866035250927,-0.3160597898347601
-0.18399999999999994,-0.2892912063342175,-0.3160522906734608
-0.17889999999999995,-0.28929568054855653,-0.31604475396552145
-0.17379999999999995,-0.2893000264000346,-0.3160371794599125
-0.16869999999999996,-0.2893042441137241,-0.3160295669035036
-0.16359999999999997,-0.28930833390787397,-0.3160219160410419
-0.15849999999999997,-0.2893122959939383,-0.31601422661513123
-0.15339999999999998,-0.28931613057660305,-0.31600649836620986
-0.1483,-0.28931983785381243,-0.3159987310325291
-0.1432,-0.28932341801679456,-0.3159909243501311
-0.1380999999999999,-0.28932687125008577,-0.315983078052826
-0.1329999999999999,-0.2893301977315543,-0.31597519187216977
-0.1278999999999999,-0.2893333976324231,-0.31596726553744103
-0.12279999999999991,-0.28933647111729177,-0.31595929877561785
-0.11769999999999992,-0.28933941834415755,-0.3159512913113543
-0.11259999999999992,-0.28934223946443544,-0.3159432428669565
-0.10749999999999993,-0.2893449346229776,-0.3159351531623589
-0.10239999999999994,-0.28934750395809183,-0.3159270219150996
-0.09729999999999994,-0.28934994760155924,-0.3159188488402958
-0.09219999999999995,-0.28935226567865086,-0.3159106336506191
-0.08709999999999996,-0.28935445830814366,-0.31590237605626986
-0.08199999999999996,-0.28935652560233577,-0.31589407576495204
-0.07689999999999997,-0.2893584676670607,-0.315885732481847
-0.07179999999999997,-0.28936028460170055,-0.3158773459095876
-0.06669999999999998,-0.289361976499199,-0.31586891574823167
-0.06159999999999988,-0.28936354344607296,-0.3158604416952352
-0.056499999999999884,-0.2893649855224233,-0.31585192344542506
-0.05139999999999989,-0.28936630280194553,-0.3158433606909718
-0.0462999999999999,-0.2893674953519385,-0.31583475312136167
-0.0411999999999999,-0.2893685632333136,-0.31582610042336856
-0.03609999999999991,-0.2893695065006019,-0.3158174022810255
-0.030999999999999917,-0.28937032520196126,-0.3158086583755959
-0.025899999999999923,-0.28937101937918275,-0.31579986838554425
-0.02079999999999993,-0.28937158906769533,-0.3157910319865067
-0.015699999999999936,-0.2893720342965709,-0.31578214885126105
-0.010599999999999943,-0.28937235508852743,-0.31577321864969665
-0.005499999999999949,-0.28937255145993246,-0.3157642410487835
-0.00039999999999995595,-0.2893726234208046,-0.31575521571254134
0.0047000000000001485,-0.28937257097481517,-0.3157461423020085
0.009800000000000031,-0.2893723941192885,-0.31573702047520946
0.014900000000000135,-0.28937209284520166,-0.3157278498871235
0.020000000000000018,-0.2893716671371832,-0.31571863018965124
0.025100000000000122,-0.2893711169735113,-0.31570936103158226
0.030200000000000005,-0.2893704423261112,-0.31570004205856134
0.03530000000000011,-0.28936964316055114,-0.3156906729130548
0.04039999999999999,-0.2893687194360386,-0.3156812532343161
0.045500000000000096,-0.2893676711054147,-0.3156717826583513
0.05059999999999998,-0.2893664981151485,-0.31566226081788357
0.05570000000000008,-0.28936520040533004,-0.3156526873423181
0.060799999999999965,-0.28936377790966283,-0.31564306185770574
0.06590000000000007,-0.2893622305554555,-0.3156333839867066
0.07100000000000017,-0.2893605582636125,-0.315623653348553
0.07610000000000006,-0.28935876094862406,-0.31561386955901233
0.08120000000000016,-0.2893568385185555,-0.31560403223034866
0.08630000000000004,-0.2893547908750353,-0.3155941409712849
0.09140000000000015,-0.28935261791324285,-0.3155841953869636
0.09650000000000003,-0.2893503195218951,-0.3155741950789075
0.10160000000000013,-0.2893478955832323,-0.3155641396449799
0.10670000000000002,-0.2893453459730031,-0.3155540286793442
0.11180000000000012,-0.28934267056044866,-0.3155438617724227
0.1169,-0.2893398692082862,-0.3155336385108557
0.12200000000000011,-0.2893369417726912,-0.31552335847745894
0.1271,-0.2893338881032795,-0.3155130212511814
0.1322000000000001,-0.2893307080430876,-0.3155026264070622
0.13729999999999998,-0.28932740142855295,-0.3154921735161868
0.14240000000000008,-0.28932396808949307,-0.31548166214564305
0.1475000000000002,-0.28932040784908347,-0.31547109185847605
0.15260000000000007,-0.2893167205238354,-0.3154604622136431
0.15770000000000017,-0.289312905923572,-0.31544977276596764
0.16280000000000006,-0.28930896385140425,-0.31543902306609245
0.16790000000000016,-0.2893048941037054,-0.31542821266043286
0.17300000000000004,-0.289300696470085,-0.31541734109112857
0.17810000000000015,-0.28929637073336156,-0.3154064078959955
0.18320000000000003,-0.28929191666953497,-0.31539541260847637
0.18830000000000013,-0.28928733404775736,-0.31538435475759136
0.19340000000000002,-0.2892826226303034,-0.3153732338678875
0.19850000000000012,-0.28927778217253963,-0.3153620494593875
0.2036,-0.2892728124228926,-0.31535080104753827
0.2087000000000001,-0.2892677131228165,-0.31533948814315815
0.2138,-0.2892624840067597,-0.3153281102523842
0.2189000000000001,-0.28925712480212995,-0.31531666687661797
0.2240000000000002,-0.28925163522925934,-0.315305157512471
0.22910000000000008,-0.28924601500136754,-0.3152935816517097
0.23420000000000019,-0.28924026382452456,-0.31528193878119887
0.23930000000000007,-0.28923438139761254,-0.3152702283828456
0.24440000000000017,-0.28922836741228614,-0.31525844993354074
0.24950000000000006,-0.2892222215529322,-0.3152466029051014
0.25460000000000016,-0.28921594349662855,-0.3152346867642113
0.25970000000000004,-0.28920953291310136,-0.3152227009723609
0.26480000000000015,-0.289202989464682,-0.3152106449857865
0.26990000000000003,-0.2891963128062622,-0.315198518255409
0.27500000000000013,-0.28918950258524884,-0.31518632022677096
0.2801,-0.2891825584415171,-0.31517405033997364
0.2852000000000001,-0.28917548000736304,-0.3151617080296125
0.2903,-0.28916826690745456,-0.31514929272471254
0.2954000000000001,-0.28916091875878186,-0.3151368038486617
0.3005,-0.28915343517060615,-0.3151242408191447
0.3056000000000001,-0.28914581574440784,-0.31511160304807456
0.3107000000000002,-0.28913806007383314,-0.3150988899415243
0.3158000000000001,-0.2891301677446398,-0.31508610089965694
0.3209000000000002,-0.28912213833464145,-0.315073235316655
0.32600000000000007,-0.2891139714136511,-0.31506029258064866
0.33110000000000017,-0.28910566654342296,-0.31504727207364325
0.33620000000000005,-0.2890972232775938,-0.3150341731714453
0.34130000000000016,-0.28908864116162214,-0.31502099524358806
0.34640000000000004,-0.289079919732727,-0.31500773765325557
0.35150000000000015,-0.2890710585198251,-0.3149943997572057
0.35660000000000003,-0.28906205704346694,-0.3149809809056925
0.36170000000000013,-0.28905291481577106,-0.31496748044238676
0.3668,-0.2890436313403579,-0.31495389770429616
0.3719000000000001,-0.2890342061122817,-0.3149402320216837
0.377,-0.28902463861796124,-0.3149264827179854
0.3821000000000001,-0.2890149283351093,-0.3149126491097265
0.3872,-0.2890050747326607,-0.31489873050643674
0.3923000000000001,-0.28899507727069895,-0.31488472621056407
0.3974000000000002,-0.2889849354003818,-0.3148706355173877
0.4025000000000001,-0.2889746485638647,-0.314856457714929
0.4076000000000002,-0.2889642161942235,-0.3148421920838621
0.41270000000000007,-0.2889536377153756,-0.3148278378974227
0.41780000000000017,-0.2889429125419989,-0.3148133944213152
0.42290000000000005,-0.2889320400794505,-0.3147988609136193
0.42800000000000016,-0.28892101972368284,-0.3147842366246947
0.43310000000000004,-0.2889098508611588,-0.3147695207970844
0.43820000000000014,-0.28889853286876493,-0.31475471266541694
0.4433,-0.28888706511372364,-0.31473981145630664
0.44840000000000013,-0.28887544695350326,-0.31472481638825317
0.4535,-0.2888636777357265,-0.31470972667153874
0.4586000000000001,-0.2888517567980779,-0.3146945415081245
0.4637,-0.28883968346820854,-0.3146792600915451
0.4688000000000001,-0.2888274570636402,-0.31466388160680164
0.4739000000000002,-0.2888150768916669,-0.3146484052302531
0.4790000000000001,-0.28880254224925517,-0.3146328301295063
0.4841000000000002,-0.28878985242294236,-0.314617155463304
0.4892000000000001,-0.2887770066887336,-0.3146013803814113
0.4943000000000002,-0.2887640043119957,-0.31458550402450064
0.49940000000000007,-0.2887508445473512,-0.31456952552403494
0.5045000000000002,-0.2887375266385683,-0.3145534440021487
0.5096,-0.28872404981845057,-0.3145372585715277
0.5147000000000002,-0.28871041330872416,-0.3145209683352867
0.5198,-0.28869661631992266,-0.3145045723868453
0.5249000000000001,-0.28868265805127047,-0.3144880698098021
0.53,-0.2886685376905641,-0.3144714596778065
0.5351000000000001,-0.288654254414051,-0.31445474105442894
0.5402,-0.28863980738630685,-0.3144379129930292
0.5453000000000001,-0.28862519576011003,-0.3144209745366225
0.5504000000000002,-0.28861041867631476,-0.3144039247177433
0.5555000000000001,-0.28859547526372153,-0.3143867625583078
0.5606000000000002,-0.28858036463894504,-0.31436948706947326
0.5657000000000001,-0.2885650859062806,-0.3143520972514962
0.5708000000000002,-0.2885496381575675,-0.3143345920935877
0.5759000000000001,-0.28853402047205073,-0.3143169705737667
0.5810000000000002,-0.2885182319162396,-0.31429923165871076
0.5861000000000001,-0.28850227154376434,-0.31428137430360525
0.5912000000000002,-0.2884861383952304,-0.31426339745198933
0.5963,-0.2884698314980697,-0.31424530003559986
0.6014000000000002,-0.28845334986639,-0.31422708097421304
0.6065,-0.2884366925008209,-0.31420873917548314
0.6116000000000001,-0.288419858388358,-0.31419027353477924
0.6167,-0.2884028465022038,-0.31417168293501896
0.6218000000000001,-0.28838565580160636,-0.3141529662464997
0.6269,-0.28836828523169455,-0.31413412232672716
0.6320000000000001,-0.288350733723311,-0.3141151500202414
0.6371000000000002,-0.2883330001928422,-0.3140960481584396
0.6422000000000001,-0.28831508354204527,-0.31407681555939665
0.6473000000000002,-0.2882969826578721,-0.3140574510276822
0.6524000000000001,-0.28827869641229054,-0.31403795335417545
0.6575000000000002,-0.28826022366210197,-0.3140183213158763
0.6626000000000001,-0.2882415632487565,-0.31399855367571416
0.6677000000000002,-0.2882227139981644,-0.31397864918235285
0.6728000000000001,-0.2882036747205047,-0.3139586065699932
0.6779000000000002,-0.2881844442100299,-0.3139384245581719
0.683,-0.2881650212448684,-0.313918101851557
0.6881000000000002,-0.28814540458682225,-0.3138976371397409
0.6932,-0.288125592981162,-0.31387702909702864
0.6983000000000001,-0.2881055851564187,-0.3138562763822241
0.7034,-0.2880853798241708,-0.3138353776384115
0.7085000000000001,-0.2880649756788288,-0.3138143314927344
0.7136,-0.2880443713974153,-0.31379313655617014
0.7187000000000001,-0.2880235656393415,-0.31377179142330097
0.7238000000000002,-0.28800255704618016,-0.3137502946720815
0.7289000000000001,-0.2879813442414339,-0.31372864486360214
0.7340000000000002,-0.28795992583030017,-0.3137068405418485
0.7391000000000001,-0.2879383003994318,-0.31368488023345686
0.7442000000000002,-0.28791646651669334,-0.3136627624474658
0.7493000000000001,-0.2878944227309134,-0.3136404856750633
0.7544000000000002,-0.2878721675716325,-0.3136180483893298
0.7595000000000001,-0.28784969954884626,-0.31359544904497666
0.7646000000000002,-0.28782701715274495,-0.31357268607808086
0.7697,-0.28780411885344737,-0.3135497579058145
0.7748000000000002,-0.2877810031007308,-0.31352666292617004
0.7799,-0.28775766832375616,-0.31350339951768086
0.7850000000000001,-0.2877341129307879,-0.3134799660391369
0.7901,-0.28771033530890944,-0.31345636082929595
0.7952000000000001,-0.2876863338237334,-0.31343258220658904
0.8003000000000002,-0.2876621068191066,-0.31340862846882195
0.8054000000000001,-0.28763765261680996,-0.31338449789287054
0.8105000000000002,-0.28761296951625315,-0.3133601887343715
0.8156000000000001,-0.28758805579416374,-0.3133356992274076
0.8207000000000002,-0.28756290970427073,-0.3133110275841871
0.8258000000000001,-0.28753752947698247,-0.3132861719947183
0.8309000000000002,-0.2875119133190592,-0.31326113062647776
0.8360000000000001,-0.287486059413279,-0.313235901624073
0.8411000000000002,-0.2874599659180987,-0.3132104831088995
0.8462000000000001,-0.28743363096730773,-0.3131848731787913
0.8513000000000002,-0.28740705266967653,-0.3131590699076656
0.8564,-0.2873802291085983,-0.31313307134516133
0.8615000000000002,-0.2873531583417239,-0.31310687551627087
0.8666,-0.2873258384005914,-0.3130804804209657
0.8717000000000001,-0.28729826729024716,-0.313053884033815
0.8768000000000002,-0.2872704429888617,-0.3130270843035979
0.8819000000000001,-0.2872423634473372,-0.3130000791529082
0.8870000000000002,-0.28721402658890927,-0.31297286647775274
0.8921000000000001,-0.28718543030873994,-0.31294544414714204
0.8972000000000002,-0.28715657247350446,-0.31291781000267355
0.9023000000000001,-0.28712745092096975,-0.31288996185810786
0.9074000000000002,-0.2870980634595656,-0.31286189749893667
0.9125000000000001,-0.2870684078679475,-0.3128336146819433
0.9176000000000002,-0.287038481894552,-0.3128051111347553
0.9227000000000001,-0.2870082832571432,-0.31277638455538825
0.9278000000000002,-0.28697780964235137,-0.312747432611782
0.9329000000000001,-0.2869470587052027,-0.31271825294132816
0.9380000000000002,-0.2869160280686406,-0.3126888431503885
0.9431,-0.28688471532303755,-0.31265920081380505
0.9482000000000002,-0.2868531180256986,-0.3126293234744011
0.9533,-0.28682123370035467,-0.3125992086424722
0.9584000000000001,-0.28678905983664726,-0.31256885379526894
0.9635000000000002,-0.28675659388960256,-0.3125382563764689
0.9686000000000001,-0.2867238332790967,-0.31250741379563984
0.9737000000000002,-0.2866907753893095,-0.31247632342769166
0.9788000000000001,-0.2866574175681694,-0.3124449826123192
0.9839000000000002,-0.2866237571267869,-0.3124133886534339
0.9890000000000001,-0.2865897913388772,-0.3123815388185849
0.9941000000000002,-0.28655551744017227,-0.3123494303383692
0.9992000000000001,-0.28652093262782147,-0.31231706040583057
1.0043000000000002,-0.28648603405978074,-0.31228442617584723
1.0094000000000003,-0.28645081885418977,-0.31225152476450746
1.0145,-0.2864152840887376,-0.31221835324847386
1.0196,-0.28637942680001577,-0.3121849086643347
1.0247000000000002,-0.2863432439828588,-0.3121511880079433
1.0298000000000003,-0.2863067325896722,-0.3121171882337448
1.0349,-0.28626988952974697,-0.3120829062540892
1.04,-0.2862327116685613,-0.31204833893853196
1.0451000000000001,-0.2861951958270679,-0.31201348311312027
1.0502000000000002,-0.2861573387809684,-0.3119783355596659
1.0553000000000003,-0.28611913725997185,-0.31194289301500366
1.0604,-0.28608058794704067,-0.3119071521702351
1.0655000000000001,-0.28604168747761993,-0.31187110966995785
1.0706000000000002,-0.28600243243885226,-0.31183476211147926
1.0757000000000003,-0.285962819368777,-0.31179810604401476
1.0808,-0.28592284475551333,-0.3117611379678704
1.0859,-0.2858825050364273,-0.3117238543336089
1.0910000000000002,-0.2858417965972817,-0.3116862515411991
1.0961000000000003,-0.28580071577136945,-0.3116483259391487
1.1012,-0.28575925883862924,-0.3116100738236194
1.1063,-0.28571742202474315,-0.31157149143752383
1.1114000000000002,-0.28567520150021664,-0.3115325749696054
1.1165000000000003,-0.28563259337943886,-0.3114933205534982
1.1216,-0.28558959371972503,-0.3114537242667688
1.1267,-0.28554619852033836,-0.31141378212993814
1.1318000000000001,-0.28550240372149227,-0.3113734901054834
1.1369000000000002,-0.28545820520333226,-0.3113328440968198
1.1420000000000003,-0.2854135987848966,-0.3112918399472614
1.1471,-0.28536858022305583,-0.31125047343895995
1.1522000000000001,-0.2853231452114301,-0.3112087402918228
1.1573000000000002,-0.285277289379284,-0.31116663616240775
1.1624000000000003,-0.2852310082903988,-0.3111241566427949
1.1675,-0.2851842974419208,-0.3110812972594355
1.1726,-0.2851371522631852,-0.3110380534719764
1.1777000000000002,-0.28508956811451647,-0.31099442067205996
1.1828000000000003,-0.28504154028600215,-0.3109503941820987
1.1879,-0.2849930639962417,-0.31090596925402425
1.193,-0.2849441343910682,-0.31086114106800966
1.1981000000000002,-0.28489474654224345,-0.310815904731165
1.2032000000000003,-0.28484489544612496,-0.3107702552762045
1.2083000000000004,-0.28479457602230457,-0.31072418766008625
1.2134,-0.28474378311221776,-0.310677696762622
1.2185000000000001,-0.2846925114777234,-0.3106307773850573
1.2236000000000002,-0.28464075579965253,-0.31058342424862145
1.2287000000000003,-0.28458851067632596,-0.3105356319930456
1.2338,-0.2845357706220397,-0.31048739517504936
1.2389000000000001,-0.2844825300655176,-0.3104387082667938
1.2440000000000002,-0.2844287833483298,-0.3103895656543015
1.2491000000000003,-0.28437452472327707,-0.3103399616358414
1.2542,-0.28431974835273954,-0.31028989042027866
1.2593,-0.28426444830698866,-0.3102393461253882
1.2644000000000002,-0.2842086185624628,-0.31018832277613084
1.2695000000000003,-0.2841522530000037,-0.3101368143028912
1.2746,-0.28409534540305414,-0.310084814539677
1.2797,-0.2840378894558156,-0.3100323172222775
1.2848000000000002,-0.28397987874136466,-0.3099793159863814
1.2899000000000003,-0.2839213067397266,-0.3099258043656523
1.2950000000000004,-0.2838621668259067,-0.30987177578976094
1.3001,-0.283802452267876,-0.3098172235823729
1.3052000000000001,-0.2837421562245124,-0.30976214095909094
1.3103000000000002,-0.28368127174349406,-0.30970652102535046
1.3154000000000003,-0.283619791759146,-0.3096503567742672
1.3205,-0.2835577090902359,-0.3095936410844358
1.3256000000000001,-0.2834950164377212,-0.30953636671767726
1.3307000000000002,-0.2834317063824423,-0.30947852631673556
1.3358000000000003,-0.28336777138276453,-0.3094201124029203
1.3409,-0.28330320377216406,-0.3093611173736953
1.346,-0.28323799575675823,-0.3093015335002108
1.3511000000000002,-0.2831721394127787,-0.3092413529247783
1.3562000000000003,-0.28310562668398453,-0.3091805676582864
1.3613,-0.2830384493790157,-0.30911916957755603
1.3664,-0.2829705991686831,-0.3090571504226331
1.3715000000000002,-0.2829020675831961,-0.3089945017940176
1.3766000000000003,-0.28283284600932235,-0.3089312151498269
1.3817000000000004,-0.2827629256874822,-0.30886728180289136
1.3868,-0.28269229770877197,-0.30880269291778095
1.3919000000000001,-0.28262095301191714,-0.30873743950776067
1.3970000000000002,-0.2825488823801518,-0.3086715124316724
1.4021000000000003,-0.2824760764380231,-0.3086049023907421
1.4072,-0.2824025256481181,-0.3085375999253096
1.4123,-0.2823282203077118,-0.3084695954114789
1.4174000000000002,-0.2822531505453328,-0.3084008790576868
1.4225000000000003,-0.2821773063172454,-0.30833144090118825
1.4276,-0.2821006774038456,-0.30826127080445453
1.4327,-0.28202325340596796,-0.30819035845148374
1.4378000000000002,-0.28194502374110164,-0.30811869334401953
1.4429000000000003,-0.2818659776395127,-0.30804626479767633
1.4480000000000004,-0.28178610414026944,-0.30797306193796825
1.4531,-0.2817053920871691,-0.3078990736962387
1.4582000000000002,-0.28162383012456244,-0.3078242888054883
1.4633000000000003,-0.28154140669307315,-0.3077486957960975
1.4684000000000004,-0.2814581100252095,-0.3076722829914416
1.4735,-0.2813739281408646,-0.3075950385033949
1.4786000000000001,-0.2812888488427031,-0.30751695022771997
1.4837000000000002,-0.2812028597114291,-0.30743800583933995
1.4888000000000003,-0.28111594810093393,-0.30735819278748955
1.4939,-0.2810281011333189,-0.3072774982907415
1.499,-0.2809393056937897,-0.3071959093319049
1.5041000000000002,-0.2808495484254192,-0.30711341265279113
1.5092000000000003,-0.28075881572377337,-0.3070299947488446
1.5143,-0.28066709373139787,-0.30694564186363255
1.5194,-0.2805743683321604,-0.30686033998319134
1.5245000000000002,-0.2804806251454438,-0.30677407483022423
1.5296000000000003,-0.280385849520187,-0.30668683185814566
1.5347000000000004,-0.2802900265287678,-0.30659859624496844
1.5398,-0.28019314096072306,-0.30650935288702846
1.5449000000000002,-0.28009517731630224,-0.3064190863925421
1.5500000000000003,-0.2799961197998474,-0.30632778107499087
1.5551000000000004,-0.2798959523129966,-0.30623542094632883
1.5602,-0.27979465844770296,-0.30614198971000656
1.5653000000000001,-0.2796922214790655,-0.3060474707538063
1.5704000000000002,-0.2795886243579649,-0.3059518471424822
1.5755000000000003,-0.27948384970349854,-0.3058551016102003
1.5806,-0.27937787979520845,-0.3057572165527709
1.5857,-0.2792706965650951,-0.3056581740196675
1.5908000000000002,-0.27916228158941203,-0.3055579557058258
1.5959000000000003,-0.2790526160802317,-0.3054565429432149
1.601,-0.27894168087677784,-0.30535391669217454
1.6061,-0.2788294564365153,-0.30525005753250983
1.6112000000000002,-0.27871592282599034,-0.3051449456543368
1.6163000000000003,-0.278601059711413,-0.3050385608486699
1.6214000000000002,-0.27848484634897325,-0.3049308824977436
1.6265000000000003,-0.2783672615748827,-0.30482188956505896
1.6316000000000002,-0.2782482837951322,-0.30471156058514737
1.6367000000000003,-0.27812789097495716,-0.3045998736530404
1.6418000000000001,-0.27800606062799954,-0.3044868064134383
1.6469000000000003,-0.27788276980515775,-0.3043723360495646
1.6520000000000001,-0.27775799508311383,-0.30425643927169965
1.6571000000000002,-0.2776317125525267,-0.3041390923053794
1.6622000000000001,-0.2775038978058811,-0.3040202708792498
1.6673000000000002,-0.2773745259249799,-0.30389995021256566
1.6724,-0.2772435714680687,-0.3037781050023207
1.6775000000000002,-0.2771110084565793,-0.30365470940999734
1.6826,-0.2769768103614803,-0.303529737047923
1.6877000000000002,-0.27684095008921983,-0.3034031609652197
1.6928,-0.2767033999672485,-0.3032749536333327
1.6979000000000002,-0.27656413172910643,-0.3031450869311239
1.7030000000000003,-0.27642311649906015,-0.30301353212951554
1.7081000000000002,-0.27628032477627357,-0.3028802598756673
1.7132000000000003,-0.2761357264184971,-0.3027452401766722
1.7183000000000002,-0.27598929062525784,-0.3026084423827531
1.7234000000000003,-0.27584098592053297,-0.30246983516994314
1.7285000000000001,-0.27569078013488896,-0.3023293865222318
1.7336000000000003,-0.2755386403870673,-0.3021870637131572
1.7387000000000001,-0.2753845330649968,-0.30204283328682535
1.7438000000000002,-0.2752284238062123,-0.3018966610383365
1.7489000000000001,-0.27507027747765883,-0.3017485119935954
1.7540000000000002,-0.2749100581548579,-0.30159835038848587
1.7591,-0.2747477291004148,-0.30144613964738454
1.7642000000000002,-0.2745832527418407,-0.3012918423609908
1.7693000000000003,-0.2744165906486666,-0.301135420263448
1.7744000000000002,-0.27424770350882144,-0.3009768342087291
1.7795,-0.2740765511042489,-0.3008160441462612
1.7846000000000002,-0.27390309228573295,-0.30065300909575854
1.7897000000000003,-0.27372728494690446,-0.3004876871212374
1.7948000000000002,-0.27354908599739725,-0.3003200353041794
1.7999000000000003,-0.27336845133512155,-0.3001500097158133
1.8050000000000002,-0.2731853358176226,-0.2999775653884815
1.8101000000000003,-0.2729996932324887,-0.2998026562860565
1.8152000000000001,-0.272811476266773,-0.2996252352733705
1.8203000000000003,-0.27262063647539136,-0.29944525408462197
1.8254000000000001,-0.2724271242484573,-0.29926266329071866
1.8305000000000002,-0.27223088877751156,-0.299077412265516
1.8356000000000001,-0.27203187802060574,-0.29888944915090904
1.8407000000000002,-0.2718300386661931,-0.2986987208207322
1.8458,-0.27162531609578133,-0.2985051728434205
1.8509000000000002,-0.27141765434529797,-0.29830874944338426
1.8560000000000003,-0.27120699606511767,-0.2981093934610449
1.8611000000000002,-0.27099328247869797,-0.29790704631148035
1.8662,-0.2707764533397687,-0.297701647941623
1.8713000000000002,-0.27055644688801617,-0.29749313678595335
1.8764000000000003,-0.27033319980320164,-0.2972814497206282
1.8815000000000002,-0.27010664715765126,-0.2970665220159796
1.8866000000000003,-0.2698767223670504,-0.29684828728731893
1.8917000000000002,-0.26964335713947307,-0.2966266774439761
1.8968000000000003,-0.2694064814225746,-0.29640162263650177
1.9019000000000001,-0.26916602334887063,-0.29617305120195614
1.9070000000000003,-0.26892190917902303,-0.2959408896072055
1.9121000000000001,-0.26867406324305065,-0.29570506239014205
1.9172000000000002,-0.26842240787937605,-0.29546549209874173
1.9223000000000003,-0.2681668633716181,-0.2952220992278666
1.9274000000000002,-0.26790734788303466,-0.2949748021537179
1.9325,-0.267643777388514,-0.29472351706583844
1.9376000000000002,-0.2673760656040121,-0.29446815789655995
1.9427000000000003,-0.2671041239133231,-0.2942086362477847
1.9478000000000002,-0.26682786129206953,-0.2939448613149862
1.9529,-0.2665471842287897,-0.29367673980830805
1.9580000000000002,-0.2662619966429964,-0.29340417587063305
1.9631000000000003,-0.2659721998000719,-0.2931270709924901
1.9682000000000002,-0.2656776922228614,-0.2928453239236582
1.9733000000000003,-0.26537836959981514,-0.2925588305813207
1.9784000000000002,-0.2650741246895278,-0.29226748395461577
1.9835000000000003,-0.26476484722151006,-0.29197117400541983
1.9886000000000001,-0.26445042379302436,-0.29166978756519474
1.9937000000000002,-0.26413073776180346,-0.29136320822771894
1.9988000000000001,-0.26380566913446524,-0.2910513162375135
2.0039000000000002,-0.2634750944504246,-0.2907339883737667
2.0090000000000003,-0.26313888666109375,-0.2904110978295463
2.0141,-0.26279691500415303,-0.290082514086083
2.0192,-0.2624490448726594,-0.28974810278189117
2.0243,-0.26209513767875137,-0.28940772557648664
2.0294000000000003,-0.2617350507116932,-0.2890612400084435
2.0345000000000004,-0.26136863698998897,-0.2887084993475215
2.0396,-0.26099574510728313,-0.2883493524405789
2.0447,-0.2606162190717461,-0.287983643550972
2.0498000000000003,-0.2602298981386315,-0.2876112121911252
2.0549000000000004,-0.2598366166356697,-0.2872318929479382
2.06,-0.2594362037809475,-0.2868455153006792
2.0651,-0.25902848349290203,-0.2864519034309926
2.0702000000000003,-0.25861327419203833,-0.2860508760246303
2.0753000000000004,-0.2581903885939557,-0.2856422460644921
2.0804,-0.2577596334932465,-0.28522582061453877
2.0855,-0.2573208095378055,-0.2848014005941157
2.0906000000000002,-0.25687371099306205,-0.28436878054219894
2.0957000000000003,-0.2564181254956174,-0.28392774837104806
2.1008000000000004,-0.25595383379574266,-0.2834780851087181
2.1059,-0.25548060948815876,-0.28301956462985467
2.111,-0.25499821873048617,-0.28255195337415867
2.1161000000000003,-0.2545064199487179,-0.2820750100518744
2.1212,-0.2540049635290278,-0.2815884853356133
2.1263,-0.2534935914951879,-0.281092121537787
2.1314,-0.25297203717082467,-0.28058565227287846
2.1365000000000003,-0.25244002482569383,-0.2800688021037335
2.1416000000000004,-0.2518972693051099,-0.27954128617100565
2.1467,-0.25134347564160664,-0.2790028098048332
2.1518,-0.25077833864785337,-0.2784530681177713
2.1569000000000003,-0.2502015424897879,-0.27789174557794194
2.1620000000000004,-0.24961276023886342,-0.27731851556129683
2.1671000000000005,-0.24901165340223683,-0.27673303988182296
2.1722,-0.24839787142965178,-0.27613496829844253
2.1773000000000002,-0.2477710511956902,-0.2755239379972813
2.1824000000000003,-0.24713081645598078,-0.27489957304789475
2.1875,-0.2464767772758611,-0.27426148383194765
2.1926,-0.24580852942989312,-0.2736092664427467
2.1977,-0.24512565377052586,-0.2729425020539217
2.2028000000000003,-0.2444277155640866,-0.27226075625543444
2.2079000000000004,-0.24371426379216127,-0.27156357835497713
2.213,-0.24298483041629387,-0.27085050064269056
2.2181,-0.24223892960379564,-0.27012103761699136
2.2232000000000003,-0.24147605691230495,-0.2693746851691511
2.2283000000000004,-0.24069568843057523,-0.2686109197241027
2.2334000000000005,-0.23989727987279694,-0.26782919733478194
2.2385,-0.23908026562356993,-0.2670289527271187
2.2436000000000003,-0.2382440577304416,-0.2662095982925949
2.2487000000000004,-0.23738804484070916,-0.26537052302506636
2.2538,-0.23651159107894815,-0.26451109139831136
2.2589,-0.23561403486147642,-0.26363064218051424
2.2640000000000002,-0.23469468764369006,-0.26272848718162223
2.2691000000000003,-0.23375283259591098,-0.261803909929213
2.2742000000000004,-0.23278772320306582,-0.2608561642681945
2.2793,-0.23179858178317192,-0.2598844728793119
2.2844,-0.23078459791922917,-0.25888802571106023
2.2895000000000003,-0.22974492679871444,-0.25786597831920055
2.2946,-0.2286786874544326,-0.25681745010763196
2.2997,-0.22758496090000357,-0.2557415224639009
2.3048,-0.22646278815274978,-0.25463723678211
2.3099000000000003,-0.22531116813618263,-0.2535035923654272
2.3150000000000004,-0.22412905545368206,-0.25233954419978744
2.3201,-0.22291535802429768,-0.2511440005897165
2.3252,-0.22166893457087922,-0.24991582064648382
2.3303000000000003,-0.22038859194996172,-0.24865381161801137
2.3354000000000004,-0.21907308231197253,-0.2473567260491036
2.3405000000000005,-0.21772110007939938,-0.2460232587596387
2.3456,-0.21633127872953933,-0.2446520436273418
2.3507000000000002,-0.2149021873673415,-0.24324165016065102
2.3558000000000003,-0.21343232707264426,-0.24179057984597924
2.3609,-0.2119201270047817,-0.24029726225234493
2.366,-0.21036394024608682,-0.2387600508748997
2.3711,-0.20876203936423393,-0.2371772186972957
2.3762000000000003,-0.2071126116716206,-0.2355469534510924
2.3813000000000004,-0.2054137541580885,-0.23386735254850327
2.3864,-0.20366346807119107,-0.23213641766268844
2.3915,-0.2018596531159162,-0.23035204892750333
2.3966000000000003,-0.2000001012432563,-0.2285120387260946
2.4017000000000004,-0.1980824899942325,-0.22661406503495102
2.4068000000000005,-0.19610437536293562,-0.2246556842869703
2.4119,-0.1940631841387708,-0.22263432371373082
2.4170000000000003,-0.1919562056843856,-0.22054727312344646
2.4221000000000004,-0.18978058310166543,-0.21839167606698948
2.4272,-0.18753330373365018,-0.21616452033983413
2.4323,-0.1852111889452261,-0.2138626277627766
2.4374000000000002,-0.1828108831199124,-0.21148264317874904
2.4425000000000003,-0.18032884180392225,-0.20902102259690922
2.4476000000000004,-0.17776131892188837,-0.2064740204083937
2.4527,-0.1751043529810921,-0.2038376755905763
2.4578,-0.17235375217265955,-0.20110779680829255
2.4629000000000003,-0.16950507826887298,-0.1982799463111799
2.468,-0.16655362920537278,-0.19534942251590953
2.4731000000000005,-0.16349442022548277,-0.1923112411505406
2.4782,-0.1603221634510142,-0.18916011482535428
2.4833000000000003,-0.157031245729519,-0.18589043088013674
2.4884000000000004,-0.15361570459192245,-0.1824962273418419
2.4935,-0.15006920213648162,-0.17897116680858072
2.4986,-0.14638499663492,-0.17530850805578538
2.5037000000000003,-0.14255591163404313,-0.17150107513785695
2.5088000000000004,-0.13857430230084794,-0.1675412237333048
2.5139000000000005,-0.13443201873073943,-0.16342080445299517
2.519,-0.13012036590653145,-0.15913112279918307
2.5241000000000002,-0.12563005995995946,-0.15466289542705688
2.5292000000000003,-0.12095118034694355,-0.15000620232003334
2.5343,-0.11607311750214172,-0.14515043444434308
2.5394,-0.11098451548676436,-0.14008423639687778
2.5445,-0.10567320908531408,-0.13479544350196263
2.5496000000000003,-0.10012615474092768,-0.1292710127467313
2.5547000000000004,-0.0943293546442803,-0.12349694687006407
2.5598,-0.08826777320626539,-0.11745821083530184
2.5649,-0.08192524504848825,-0.11113863982077277
2.5700000000000003,-0.0752843735363416,-0.10452083775290544
2.5751000000000004,-0.06832641875516318,-0.09758606528241939
2.5802000000000005,-0.061031173688533835,-0.0903141159626615
2.5853,-0.05337682719664821,-0.08268317922801338
2.5904000000000003,-0.04533981220897065,-0.07466968858658618
2.5955000000000004,-0.03689463733581472,-0.06624815323183941
2.6006,-0.028013699864175456,-0.05739097103845614
2.6057,-0.0186670778298601,-0.04806822063451627
2.6108000000000002,-0.008822298545665963,-0.03824742992972102
2.6159000000000003,0.0015559193915797298,-0.027893318122482913
2.6210000000000004,0.012505954000191388,-0.016967507800805914
2.6261,0.02406960157020771,-0.005428203285763211
2.6312,0.0362924364608857,0.006770169165935258
2.6363000000000003,0.049224214029986724,0.019677364291156296
2.6414,0.06291932237789188,0.033347769564379404
2.6465000000000005,0.07743728937678152,0.047840912226784105
2.6516,0.09284335234812818,0.06322202896363871
2.6567000000000003,0.10920909876138851,0.07956270660286946
2.6618000000000004,0.12661318746261385,0.0969416033435283
2.6669,0.14514216121209422,0.11544526129326643
2.672,0.1648913627187743,0.13516902250254786
2.6771000000000003,0.18596596790391945,0.1562180622280726
2.6822000000000004,0.20848215179437862,0.1787085548257431
2.6873000000000005,0.2325684042072264,0.20276898943495142
2.6924,0.25836701418826763,0.22854165441664515
2.6975000000000002,0.2860357439146019,0.25618431125535407
2.7026000000000003,0.3157497143185251,0.28587208018243776
2.7077,0.3477035258077606,0.31779956089549705
2.7128000000000005,0.3821136377981555,0.35218321209006936
2.7179,0.4192210298230283,0.3892640125677272
2.7230000000000003,0.45929416397824724,0.429310423679611
2.7281000000000004,0.5026322622970554,0.4726216666993371
2.7332,0.5495689017290453,0.5195313177995877
2.7383,0.6004759114407345,0.5704112053497279
2.7434000000000003,0.6557675289254414,0.6256755660220263
2.7485,0.7159047283597761,0.6857853731436105
2.7536000000000005,0.781399570447898,0.7512526865351612
2.7587,0.8528193289699211,0.8226447790524971
2.7638000000000003,0.9307900136725284,0.9005876594689108
2.7689000000000004,1.0159987165253455,0.9857684187216169
2.774,1.109193938916199,1.0789355570952808
2.7791000000000006,1.211182686929687,1.1808960794870733
2.7842000000000002,1.3228226232646803,1.2925076473091062
2.7893000000000003,1.445006911387972,1.4146634226262145
2.7944000000000004,1.5786385640838065,1.5482664166902753
2.7995,1.7245901266702417,1.6941891731447523
2.8046,1.8836434573172223,1.8532135483387975
2.8097000000000003,2.0564033992669546,2.0259443835585116
2.8148,2.2431786509858718,2.212690375214824
2.8199000000000005,2.4438238021929766,2.4133061109464493
2.825,2.657539375636163,2.6269921115260093
2.8301000000000003,2.882633253164663,2.852056257133902
2.8352000000000004,3.1162586908289325,3.0856518027410664
2.8403,3.3541623034162256,3.323525363000987
2.8454000000000006,3.5904989727792294,3.5598318209670015
2.8505000000000003,3.817794519363182,3.7870969999509434
2.8556000000000004,4.027150084340323,3.9964220457919035
2.8607000000000005,4.20876809039049,4.178009387409684
2.8658,4.352822948337355,4.322033442730472
2.8709000000000002,4.450598752820051,4.419778313178971
2.8760000000000003,4.495696844451442,4.46484534440957
2.8811,4.485031978071175,4.454149293288557
2.8862000000000005,4.419344197105442,4.38843020157581
2.8913,4.303074222609042,4.27212878513684
2.8964000000000003,4.143640097948642,4.112663079579002
2.9015000000000004,3.9503252212321796,3.9193164740676085
2.9066,3.7330673108119115,3.702026678200917
2.9117,3.501405650975439,3.4703329687134876
2.9168000000000003,3.2637390000117064,3.232634098057384
2.9219000000000004,3.026929144270002,2.9957918485288353
2.9270000000000005,2.796199692702925,2.7650298265801876
2.9321,2.5752405403966856,2.5440379259813866
2.9372000000000003,2.3664268139628453,2.3351912728268642
2.9423000000000004,2.1710800428934407,2.1398113965592978
2.9474,1.9897240238770244,1.9584220940342145
2.9525000000000006,1.822309684764847,1.7909742933139563
2.9576000000000002,1.6683989704579691,1.6370299394482741
2.9627000000000003,1.5273074034618206,1.4959045549710532
2.9678000000000004,1.3982099203128922,1.3667730763021986
2.9729,1.2802164622463326,1.2487454444110933
2.978,1.1724239192355554,1.140918548863863
2.9831000000000003,1.0739502941571457,1.0424103920017853
2.9882,0.9839559158111333,0.9523813019771958
2.9933000000000005,0.9016554801364423,0.8700459739845365
2.9984,0.8263237731563249,0.7946791932201895
3.0035000000000003,0.7572971714120007,0.7256173353288395
3.0086000000000004,0.6939724242904859,0.6622571487421884
3.0137,0.6358037762201147,0.6040528768835955
3.0188000000000006,0.5822991578837726,0.5505124493888545
3.0239000000000003,0.5330159380757193,0.5011932339691669
3.0290000000000004,0.48755655905890477,0.45569767177343906
3.0341000000000005,0.44556426015674616,0.4136690009840714
3.0392,0.4067190128665797,0.3747871919336157
3.0443000000000002,0.3707337355329799,0.33876516178064237
3.0494000000000003,0.33735081885904167,0.305345300023051
3.0545,0.30633896967813007,0.27429631227140855
3.0596000000000005,0.27749036545874467,0.24541037475506805
3.0647,0.25061810313566696,0.21850058315428716
3.0698000000000003,0.22555392105855704,0.19339867454957876
3.0749000000000004,0.20214617073628788,0.16995299916661938
3.08,0.18025801467087982,0.14802671821061586
3.0851000000000006,0.15976582726274918,0.12749620477187334
3.0902000000000003,0.14055777708395523,0.10824962609926686
3.0953000000000004,0.12253257046157262,0.09018568718376901
3.1004000000000005,0.10559833809533042,0.07321251737618012
3.1055,0.08967164822769547,0.05724668355725865
3.1106000000000003,0.0746766316153063,0.04221231510916307
3.1157000000000004,0.06054420517393155,0.02804032756038438
3.1208,0.047211382662784684,0.014667733270012417
3.1259000000000006,0.03462066212983639,0.0020370288729777974
3.1310000000000002,0.02271948105806898,-0.00990434957378089
3.1361000000000003,0.011459731239234938,-0.021204511717660524
3.1412000000000004,0.0007973263656644858,-0.03190754531869727
3.1463,-0.009308183818025006,-0.04205390209798027
3.1514,-0.018893958211711803,-0.051680742434564664
3.1565000000000003,-0.027994172654818905,-0.06082224366065869
3.1616000000000004,-0.036640295991776706,-0.06950987612722861
3.1667000000000005,-0.04486133757395383,-0.0777726507060772
3.1718,-0.052684069421114366,-0.08563734095145514
3.1769000000000003,-0.06013322587780506,-0.09312868275660341
3.1820000000000004,-0.06723168326086648,-0.10026955400142529
3.1871,-0.0740006216974958,-0.10708113639071185
3.1922000000000006,-0.08045967109348307,-0.11358306142254462
3.1973000000000003,-0.08662704294376694,-0.11979354219902089
3.2024000000000004,-0.09251964949818489,-0.12572949259217497
3.2075000000000005,-0.09815321162050936,-0.1314066351031886
3.2126,-0.10354235652560895,-0.13683959859972947
3.2177000000000002,-0.10870070644493163,-0.14204200698161343
3.2228000000000003,-0.11364095915220401,-0.14702655970668452
3.2279,-0.11837496117718566,-0.15180510500475455
3.2330000000000005,-0.1229137744436749,-0.15638870651579426
3.2381,-0.12726773698719446,-0.16078770400780754
3.2432000000000003,-0.13144651833655444,-0.16501176875858656
3.2483000000000004,-0.13545917008052707,-0.16906995412257916
3.2534,-0.13931417208526106,-0.17297074174849894
3.2585000000000006,-0.14301947477880378,-0.17672208386404653
3.2636000000000003,-0.14658253787547398,-0.18033144200048326
3.2687000000000004,-0.15001036587415237,-0.18380582249112468
3.2738000000000005,-0.15330954063017016,-0.18715180904343565
3.2789,-0.15648625126997323,-0.19037559265390297
3.2840000000000003,-0.15954632169054775,-0.19348299910767275
3.2891000000000004,-0.16249523586139916,-0.19647951428074342
3.2942,-0.16533816112530314,-0.1993703074409336
3.2993000000000006,-0.16807996967477967,-0.20216025272457583
3.3044000000000002,-0.17072525836402974,-0.20485394894867634
3.3095000000000003,-0.17327836700069674,-0.20745573790290173
3.3146000000000004,-0.17574339524800825,-0.20996972125194946
3.3197,-0.17812421825552466,-0.21239977616652814
3.3248,-0.18042450112562597,-0.21474956979007936
3.3299000000000003,-0.18264771231291826,-0.2170225726384216
3.3350000000000004,-0.1847971360447998,-0.21922207102055774
3.3401000000000005,-0.1868758838433723,-0.22135117856083078
3.3452,-0.18888690522163554,-0.2234128468953661
3.3503000000000003,-0.19083299762036837,-0.22540987560920378
3.3554000000000004,-0.192716815646199,-0.22734492147462293
3.3605,-0.19454087966604505,-0.2292205070458408
3.3656000000000006,-0.19630758380828767,-0.23103902866044768
3.3707000000000003,-0.1980192034166834,-0.23280276389358417
3.3758000000000004,-0.19967790199908156,-0.23451387850692837
3.3809000000000005,-0.2012857377094288,-0.23617443293097207
3.386,-0.20284466939830587,-0.23778638831583493
3.3911000000000002,-0.20435656226429477,-0.23935161218291157
3.3962000000000003,-0.20582319313579467,-0.24087188370697232
3.4013,-0.207246255410478,-0.24234889865590753
3.4064000000000005,-0.20862736367735693,-0.24378427401308667
3.4115,-0.20996805804441362,-0.24517955230528526
3.4166000000000003,-0.21126980819291416,-0.24653620565729983
3.4217000000000004,-0.21253401717783665,-0.2478556395926813
3.4268,-0.2137620249923244,-0.2491391965984977
3.4319000000000006,-0.2149551119126656,-0.25038815947062776
3.4370000000000003,-0.21611450163902324,-0.25160375445481004
3.4421000000000004,-0.21724136424597398,-0.2527871541975043
3.4472000000000005,-0.2183368189558287,-0.2539394805195407
3.4523,-0.21940193674673947,-0.2550618070245589
3.4574000000000003,-0.22043774280668518,-0.2561551615533315
3.4625000000000004,-0.22144521884360524,-0.25722052849424015
3.4676,-0.2224253052611919,-0.2582588509594155
3.4727000000000006,-0.2233789032091525,-0.2592710328353516
3.4778000000000002,-0.2243068765161087,-0.2602579407161636
3.4829000000000003,-0.22521005351271645,-0.26122040572706995
3.4880000000000004,-0.22608922875203624,-0.2621592252451322
3.4931,-0.22694516463369344,-0.2630751645237879
3.4982000000000006,-0.22777859293789748,-0.26396895822725003
3.5033000000000003,-0.2285902162749673,-0.26484131188041765
3.5084000000000004,-0.22938070945561867,-0.2656929032395535
3.5135000000000005,-0.2301507207868996,-0.2665243835886166
3.5186,-0.23090087329833267,-0.26733637896580675
3.5237000000000003,-0.23163176590250584,-0.2681294913245644
3.5288000000000004,-0.23234397449406963,-0.2689042996329827
3.5339,-0.23303805299083383,-0.26966136091532455
3.5390000000000006,-0.2337145343204065,-0.27040121123909033
3.5441000000000003,-0.23437393135559448,-0.27112436665085127
3.5492000000000004,-0.23501673780157137,-0.27183132406385835
3.5543000000000005,-0.2356434290376202,-0.2725225621002324
3.5594,-0.23625446291608113,-0.27319854189036563
3.5645000000000002,-0.2368502805209603,-0.27385970783199154
3.5696000000000003,-0.23743130688850125,-0.27450648831122454
3.5747000000000004,-0.2379979516918743,-0.27513929638772444
3.5798000000000005,-0.23855060989200216,-0.27575853044600485
3.5849,-0.23908966235641432,-0.2763645748147776
3.5900000000000003,-0.23961547644790493,-0.276957800356108
3.5951000000000004,-0.2401284065846583,-0.277538565026046
3.6002,-0.24062879477340549,-0.2781072144082959
3.6053000000000006,-0.24111697111707883,-0.27866408222239186
3.6104000000000003,-0.24159325429834166,-0.27920949080775725
3.6155000000000004,-0.2420579520402905,-0.2797437515849444
3.6206000000000005,-0.24251136154554503,-0.28026716549527025
3.6257,-0.2429537699148725,-0.2807800234199959
3.6308000000000002,-0.2433854545464243,-0.2812826065801263
3.6359000000000004,-0.24380668351659784,-0.2817751869178442
3.6410000000000005,-0.24421771594347963,-0.28225802746053474
3.6461,-0.24461880233376937,-0.2827313826683001
3.6512000000000002,-0.24501018491403262,-0.2831954987658119
3.6563000000000003,-0.2453920979470809,-0.2836506140593009
3.6614000000000004,-0.24576476803423408,-0.28409695923943856
3.6665000000000005,-0.24612841440417538,-0.28453475767082087
3.6716,-0.24648324918907,-0.2849642256687267
3.6767000000000003,-0.24682947768858216,-0.2853855727637836
3.6818000000000004,-0.24716729862238712,-0.2857990019551406
3.6869000000000005,-0.24749690437174549,-0.28620470995271197
3.692,-0.2478184812106725,-0.2866028874090291
3.6971000000000003,-0.24813220952720882,-0.286993719141203
3.7022000000000004,-0.24843826403526925,-0.28737738434347687
3.7073000000000005,-0.2487368139775225,-0.28775405679082133
3.7124,-0.2490280233197288,-0.2881239050339988
3.7175000000000002,-0.24931205093694098,-0.2884870925865032
3.7226000000000004,-0.24958905079195187,-0.28884377810375833
3.7277000000000005,-0.2498591721063516,-0.28919411555493857
3.7328,-0.25012255952453866,-0.28953825438775566
3.7379000000000002,-0.25037935327101146,-0.28987633968653875
3.7430000000000003,-0.2506296893012487,-0.2902085123239169
3.7481000000000004,-0.2508736994464731,-0.29053490910639745
3.7532000000000005,-0.25111151155257605,-0.2908556629141193
3.7583,-0.25134324961346705,-0.29117090283504493
3.7634000000000003,-0.2515690338990997,-0.29148075429384274
3.7685000000000004,-0.2517889810784109,-0.2917853391756971
3.7736000000000005,-0.25200320433740075,-0.29208477594527354
3.7787,-0.2522118134925666,-0.2923791797610537
3.7838000000000003,-0.2524149150998969,-0.292668662585244
3.7889000000000004,-0.25261261255961737,-0.2929533332894534
3.7940000000000005,-0.2528050062168753,-0.2932332977563242
3.7991,-0.2529921934585364,-0.29350865897729206
3.8042000000000002,-0.2531742688062623,-0.2937795171466427
3.8093000000000004,-0.25335132400602667,-0.2940459697520239
3.8144000000000005,-0.25352344811422134,-0.29430811166156506
3.8195000000000006,-0.2536907275804967,-0.2945660352077478
3.8246,-0.25385324632747386,-0.2948198302681663
3.8297000000000003,-0.25401108582745774,-0.29506958434330693
3.8348000000000004,-0.2541643251762773,-0.29531538263147283
3.8399000000000005,-0.25431304116437026,-0.2955573081009725
3.845,-0.25445730834522623,-0.29579544155968507
3.8501000000000003,-0.25459719910129497,-0.2960298617221113
3.8552000000000004,-0.2547327837074639,-0.2962606452740128
3.8603000000000005,-0.25486413039220185,-0.2964878669347385
3.8654,-0.25499130539646314,-0.29671159951733167
3.8705000000000003,-0.25511437303044115,-0.2969319139865081
3.8756000000000004,-0.2552333957282565,-0.2971488795145899
3.8807000000000005,-0.25534843410066127,-0.297362563535478
3.8858,-0.2554595469858373,-0.29757303179674044
3.8909000000000002,-0.2555667914983618,-0.2977803484098916
3.8960000000000004,-0.25567022307641274,-0.297984575898934
3.9011000000000005,-0.25576989552727974,-0.29818577524722983
3.9062000000000006,-0.25586586107124715,-0.2983840059427688
3.9113,-0.2559581703839098,-0.29857932602189363
3.9164000000000003,-0.2560468726369813,-0.29877179211154337
3.9215000000000004,-0.2561320155376511,-0.298961459470071
3.9266000000000005,-0.2562136453665445,-0.29914838202669136
3.9317,-0.25629180701433757,-0.29933261241960946
3.9368000000000003,-0.25636654401707576,-0.29951420203288154
3.9419000000000004,-0.25643789859024474,-0.299693201032055
3.9470000000000005,-0.2565059116616375,-0.2998696583986343
3.9521,-0.256570622903062,-0.300043621963416
3.9572000000000003,-0.2566320707609302,-0.3002151384387358
3.9623000000000004,-0.25669029248576947,-0.3003842534496669
3.9674000000000005,-0.2567453241606921,-0.30055101156420977
3.9725,-0.2567972007288625,-0.300715456322509
3.9776000000000002,-0.25684595601999355,-0.3008776302651342
3.9827000000000004,-0.25689162277590893,-0.30103757496045774
3.9878000000000005,-0.2569342326752005,-0.3011953310311629
3.9929000000000006,-0.2569738163570136,-0.3013509381799138
3.998,-0.2570104034439882,-0.3015044352142167
4.0031,-0.25704402256438497,-0.3016558600705022
4.0082,-0.257074701373423,-0.301805249837456
4.013300000000001,-0.2571024665738545,-0.30195264077862394
4.0184,-0.2571273439358026,-0.30209806835431874
4.0235,-0.2571493583158842,-0.30224156724285156
4.028600000000001,-0.25716853367564224,-0.30238317136111204
4.0337000000000005,-0.25718489309930836,-0.3025229138845203
4.0388,-0.25719845881091724,-0.30266082726637267
4.043900000000001,-0.2572092521907922,-0.302796943256601
4.049,-0.2572172937914219,-0.3029312929199669
4.0541,-0.25722260335274616,-0.30306390665370986
4.059200000000001,-0.25722519981686853,-0.303194814204668
4.0643,-0.25722510134221305,-0.3033240446858886
4.0694,-0.2572223253171401,-0.30345162659274727
4.0745000000000005,-0.2572168883730391,-0.3035775878185906
4.079600000000001,-0.25720880639691024,-0.3037019556699194
4.0847,-0.25719809454345194,-0.3038247568811275
4.0898,-0.25718476724666606,-0.3039460176288107
4.094900000000001,-0.2571688382309946,-0.3040657635456607
4.1000000000000005,-0.2571503205220004,-0.3041840197339573
4.1051,-0.25712922645660347,-0.3043008107786716
4.110200000000001,-0.25710556769288506,-0.3044161607601941
4.1153,-0.2570793552194697,-0.3045300932666991
4.1204,-0.2570505993644958,-0.30464263140615727
4.125500000000001,-0.257019309804186,-0.3047537978180079
4.1306,-0.2569854955710248,-0.304863614684502
4.1357,-0.2569491650615542,-0.30497210374172656
4.1408000000000005,-0.25691032604379566,-0.3050792862903199
4.145900000000001,-0.2568689856643066,-0.30518518320588867
4.151,-0.25682515045487925,-0.30528981494913526
4.1561,-0.2567788263388895,-0.3053932015757054
4.161200000000001,-0.2567300186373034,-0.30549536274576367
4.166300000000001,-0.2566787320743476,-0.3055963177333071
4.1714,-0.25662497078285,-0.3056960854352236
4.176500000000001,-0.25656873830925775,-0.3057946843801036
4.1816,-0.2565100376183377,-0.3058921327368128
4.1867,-0.2564488710975646,-0.3059884483228334
4.191800000000001,-0.25638524056120343,-0.3060836486123803
4.1969,-0.2563191472540895,-0.30617775074429987
4.202,-0.25625059185511173,-0.3062707715297579
4.2071000000000005,-0.2561795744804032,-0.3063627274597222
4.2122,-0.25610609468624324,-0.30645363471224774
4.2173,-0.25603015147167485,-0.3065435091595683
4.2224,-0.2559517432808408,-0.30663236637500224
4.2275,-0.25587086800504205,-0.30672022163967677
4.232600000000001,-0.2557875229845211,-0.3068070899490768
4.2377,-0.25570170500997413,-0.30689298601942294
4.242800000000001,-0.25561341032379276,-0.30697792429388465
4.2479000000000005,-0.2555226346210397,-0.3070619189486322
4.253,-0.25542937305015895,-0.30714498389873357
4.258100000000001,-0.25533362021342343,-0.30722713280389924
4.2632,-0.25523537016712083,-0.30730837907408104
4.2683,-0.25513461642148,-0.30738873587492765
4.2734000000000005,-0.2550313519403385,-0.3074682161331023
4.2785,-0.25492556914055264,-0.30754683254146553
4.283600000000001,-0.25481725989115067,-0.30762459756412774
4.2887,-0.2547064155122295,-0.3077015234413747
4.2938,-0.2545930267735964,-0.30777762219447
4.298900000000001,-0.25447708389315393,-0.3078529056303377
4.304,-0.25435857653503036,-0.3079273853461286
4.309100000000001,-0.2542374938074533,-0.308001072733674
4.3142000000000005,-0.25411382426036766,-0.30807397898382866
4.3193,-0.2539875558827963,-0.3081461150907081
4.324400000000001,-0.2538586760999432,-0.30821749185582137
4.3295,-0.2537271717700377,-0.30828811989210314
4.3346,-0.2535930291809182,-0.30835800962784815
4.339700000000001,-0.2534562340463557,-0.3084271713105496
4.3448,-0.25331677150211285,-0.3084956150106451
4.349900000000001,-0.2531746261017386,-0.3085633506251729
4.355,-0.2530297818120961,-0.30863038788133973
4.3601,-0.25288222200862087,-0.30869673634000355
4.365200000000001,-0.2527319294703073,-0.3087624053990737
4.3703,-0.2525788863744211,-0.3088274042968295
4.375400000000001,-0.2524230742909337,-0.30889174211516146
4.3805000000000005,-0.2522644741766771,-0.3089554277827347
4.3856,-0.25210306636921437,-0.3090184700780792
4.390700000000001,-0.25193883058042293,-0.3090808776326067
4.3958,-0.2517717458897871,-0.30914265893355786
4.4009,-0.2516017907373951,-0.30920382232688043
4.406000000000001,-0.2514289429166371,-0.30926437602004053
4.4111,-0.2512531795665996,-0.30932432808476956
4.416200000000001,-0.25107447716415093,-0.3093836864597469
4.4213000000000005,-0.250892811515714,-0.3094424589532218
4.4264,-0.25070815774872,-0.30950065324557474
4.431500000000001,-0.25052049030273793,-0.30955827689182047
4.4366,-0.25032978292027536,-0.3096153373240542
4.4417,-0.2501360086372423,-0.3096718418538421
4.4468000000000005,-0.24993913977307394,-0.3097277976745581
4.4519,-0.249739147920505,-0.3097832118636677
4.457000000000001,-0.2495360039349883,-0.3098380913849606
4.4621,-0.24932967792375166,-0.3098924430907335
4.4672,-0.24912013923448484,-0.30994627372392397
4.472300000000001,-0.24890735644364897,-0.3099995899201971
4.4774,-0.24869129734440132,-0.3100523982099854
4.4825,-0.2484719289341255,-0.31010470502048443
4.4876000000000005,-0.24824921740156008,-0.31015651667760347
4.4927,-0.24802312811351562,-0.31020783940787394
4.497800000000001,-0.2477936256011713,-0.31025867934031615
4.5029,-0.24756067354594094,-0.31030904250826485
4.508,-0.24732423476489906,-0.3103589348511552
4.5131000000000006,-0.24708427119575585,-0.3104083622162702
4.5182,-0.24684074388137078,-0.3104573303604501
4.523300000000001,-0.2465936129537931,-0.3105058449517649
4.5284,-0.24634283761781825,-0.31055391157115125
4.5335,-0.24608837613404727,-0.31060153571401383
4.538600000000001,-0.24583018580143745,-0.3106487227917927
4.5437,-0.24556822293933103,-0.31069547813349735
4.5488,-0.24530244286894795,-0.3107418069872082
4.5539000000000005,-0.2450327998943297,-0.3107877145215459
4.559,-0.24475924728271922,-0.31083320582711027
4.564100000000001,-0.24448173724436184,-0.3108782859178882
4.5692,-0.2442002209117121,-0.31092295973263273
4.5743,-0.24391464831803028,-0.3109672321362128
4.579400000000001,-0.24362496837535208,-0.31101110792093495
4.5845,-0.2433311288518141,-0.31105459180783773
4.589600000000001,-0.2430330763483174,-0.31109768844795893
4.5947000000000005,-0.24273075627451096,-0.3111404024235769
4.5998,-0.24242411282407528,-0.3111827382494261
4.604900000000001,-0.24211308894928707,-0.3112247003738878
4.61,-0.24179762633484414,-0.3112662931801562
4.6151,-0.24147766537092935,-0.31130752098738107
4.6202000000000005,-0.24115314512549163,-0.31134838805178655
4.6253,-0.24082400331572149,-0.31138889856776775
4.630400000000001,-0.24049017627869726,-0.31142905666896475
4.6355,-0.24015159894117777,-0.3114688664293153
4.6406,-0.23980820478851628,-0.311508331864086
4.645700000000001,-0.23945992583266912,-0.3115474569308826
4.6508,-0.23910669257927314,-0.3115862455306408
4.655900000000001,-0.2387484339937615,-0.31162470150859634
4.6610000000000005,-0.23838507746649185,-0.31166282865523653
4.6661,-0.2380165487768541,-0.3117006307072325
4.671200000000001,-0.2376427720563282,-0.31173811134835283
4.6763,-0.23726366975045904,-0.3117752742103597
4.6814,-0.23687916257971495,-0.31181212287388693
4.6865000000000006,-0.23648916949919513,-0.3118486608693008
4.6916,-0.23609360765715076,-0.3118848916775444
4.696700000000001,-0.23569239235228123,-0.3119208187309649
4.7018,-0.2352854369897681,-0.3119564454141253
4.7069,-0.2348726530360061,-0.31199177506459996
4.712000000000001,-0.2344539499719901,-0.312026810973755
4.7171,-0.2340292352453151,-0.3120615563875136
4.722200000000001,-0.2335984142207438,-0.31209601450710633
4.7273000000000005,-0.23316139012929749,-0.31213018848980745
4.7324,-0.2327180640158198,-0.3121640814496567
4.737500000000001,-0.23226833468496594,-0.31219769645816764
4.7426,-0.23181209864556537,-0.3122310365450222
4.7477,-0.2313492500533026,-0.31226410469875254
4.752800000000001,-0.23087968065166406,-0.3122969038674091
4.7579,-0.23040327971109098,-0.3123294369592171
4.763000000000001,-0.22991993396627913,-0.31236170684321973
4.7681000000000004,-0.22942952755156526,-0.3123937163499099
4.7732,-0.22893194193433317,-0.31242546827184986
4.778300000000001,-0.22842705584637568,-0.3124569653642792
4.7834,-0.22791474521314192,-0.3124882103457115
4.788500000000001,-0.2273948830807978,-0.3125192058985204
4.7936000000000005,-0.22686733954102667,-0.31254995466951385
4.7987,-0.22633198165349155,-0.3125804592704986
4.803800000000001,-0.22578867336587935,-0.31261072227883385
4.8089,-0.22523727543144406,-0.3126407462379748
4.814,-0.2246776453239609,-0.31267053365800607
4.819100000000001,-0.22410963715000343,-0.31270008701616586
4.8242,-0.22353310155844944,-0.31272940875735994
4.8293,-0.2229478856471178,-0.3127585012946665
4.8344000000000005,-0.22235383286643712,-0.312787367009832
4.8395,-0.2217507829200412,-0.31281600825375777
4.844600000000001,-0.22113857166218015,-0.3128444273469782
4.8497,-0.22051703099183873,-0.31287262658012965
4.854800000000001,-0.2198859887434394,-0.3129006082144117
4.8599000000000006,-0.219245268574012,-0.3129283744820395
4.865,-0.21859468984670033,-0.3129559275866885
4.870100000000001,-0.21793406751047495,-0.3129832697039309
4.8752,-0.21726321197591578,-0.3130104029816647
4.8803,-0.21658192898691855,-0.31303732954053454
4.885400000000001,-0.21589001948818073,-0.31306405147434563
4.8905,-0.21518727948831035,-0.3130905708504704
4.8956,-0.2144734999183956,-0.3131168897102474
4.9007000000000005,-0.2137484664858722,-0.313143010069374
4.9058,-0.21301195952351104,-0.3131689339182914
4.910900000000001,-0.2122637538333462,-0.31319466322256345
4.916,-0.21150361852535646,-0.31322019992324873
4.921100000000001,-0.21073131685070184,-0.31324554593726606
4.926200000000001,-0.20994660602931373,-0.31327070315775374
4.9313,-0.20914923707162442,-0.3132956734544227
4.936400000000001,-0.20833895459421534,-0.3133204586739032
4.9415000000000004,-0.20751549662915564,-0.31334506064008577
4.9466,-0.20667859442678793,-0.3133694811544566
4.951700000000001,-0.20582797225171476,-0.31339372199642657
4.9568,-0.20496334717172515,-0.3134177849236551
4.9619,-0.20408442883938827,-0.3134416716723681
4.9670000000000005,-0.20319091926603522,-0.31346538395767115
4.9721,-0.2022825125878344,-0.3134889234738566
4.977200000000001,-0.20135889482365105,-0.31351229189470603
4.9823,-0.20041974362437787,-0.31353549087378724
4.9874,-0.1994647280133982,-0.31355852204474643
4.992500000000001,-0.19849350811784022,-0.31358138702159555
4.9976,-0.19750573489025877,-0.3136040873989944
5.002700000000001,-0.19650104982036795,-0.31362662475252884
5.0078000000000005,-0.19547908463643526,-0.3136490006389832
5.0129,-0.19443946099592457,-0.3136712165966092
5.018000000000001,-0.19338179016496537,-0.3136932741453897
5.0231,-0.19230567268620224,-0.3137151747872989
5.0282,-0.19121069803456095,-0.3137369200065569
5.0333000000000006,-0.19009644426044914,-0.3137585112698814
5.0384,-0.18896247761988996,-0.31377995002673476
5.043500000000001,-0.18780835219105746,-0.3138012377095665
5.0486,-0.1866336094766761,-0.31382237573405275
5.0537,-0.18543777799170286,-0.31384336549933106
5.058800000000001,-0.18422037283570575,-0.31386420838823176
5.0639,-0.18298089524931307,-0.3138849057675053
5.069000000000001,-0.18171883215408685,-0.31390545898804617
5.0741000000000005,-0.18043365567514852,-0.3139258693851131
5.0792,-0.1791248226458483,-0.3139461382785454
5.084300000000001,-0.1777917740937498,-0.31396626697297636
5.0894,-0.17643393470716215,-0.31398625675804287
5.0945,-0.1750507122814207,-0.3140061089085916
5.099600000000001,-0.17364149714408786,-0.31402582468488216
5.1047,-0.1722056615582075,-0.3140454053327868
5.109800000000001,-0.17074255910270333,-0.314064852083987
5.1149000000000004,-0.16925152402898952,-0.314084166156167
5.12,-0.16773187059280115,-0.31410334875320417
5.125100000000001,-0.1661828923602312,-0.31412240106535644
5.1302,-0.1646038614869032,-0.3141413242694464
5.135300000000001,-0.16299402796916887,-0.31416011952904344
5.1404000000000005,-0.16135261886618107,-0.3141787879946418
5.1455,-0.15967883749162848,-0.31419733080383666
5.150600000000001,-0.15797186257388837,-0.3142157490814974
5.1557,-0.15623084738328863,-0.31423404393993787
5.1608,-0.15445491882511922,-0.314252216479084
5.165900000000001,-0.15264317649698791,-0.31427026778663925
5.171,-0.15079469170904922,-0.31428819893824683
5.176100000000001,-0.14890850646557763,-0.3143060109976501
5.1812000000000005,-0.14698363240630827,-0.3143237050168499
5.1863,-0.14501904970589044,-0.3143412820362599
5.191400000000001,-0.14301370592975138,-0.31435874308485917
5.1965,-0.14096651484459768,-0.3143760891803429
5.201600000000001,-0.13887635518171162,-0.31439332132927017
5.2067000000000005,-0.13674206935114824,-0.31441044052721023
5.2118,-0.1345624621048534,-0.31442744775888565
5.216900000000001,-0.13233629914667097,-0.3144443439983142
5.222,-0.1300623056871327,-0.31446113020894806
5.2271,-0.12773916494084947,-0.3144778073438107
5.232200000000001,-0.12536551656427083,-0.31449437634563254
5.2373,-0.1229399550314983,-0.31451083814698355
5.2424,-0.12046102794577349,-0.31452719367040466
5.2475000000000005,-0.11792723428420784,-0.3145434438285367
5.2526,-0.11533702257324918,-0.31455958952424773
5.257700000000001,-0.11268878899231907,-0.314575631650758
5.2628,-0.10998087540301935,-0.31459157109176394
5.267900000000001,-0.10721156730122683,-0.3146074087215591
5.273000000000001,-0.10437909168938653,-0.3146231454051543
5.2781,-0.10148161486624518,-0.31463878199839557
5.283200000000001,-0.09851724013126939,-0.3146543193480802
5.2883000000000004,-0.09548400540095967,-0.31466975829207156
5.2934,-0.09237988073426998,-0.3146850996594118
5.298500000000001,-0.08920276576437089,-0.31470034427043303
5.3036,-0.08595048703400629,-0.31471549293686674
5.3087,-0.08262079523175062,-0.31473054646195203
5.3138000000000005,-0.07921136232655865,-0.3147455056405419
5.3189,-0.07571977859808701,-0.3147603712592078
5.324000000000001,-0.07214354956040528,-0.31477514409634333
5.3291,-0.06848009277689363,-0.31478982492226576
5.334200000000001,-0.06472673456431671,-0.3148044144993164
5.339300000000001,-0.06088070658434441,-0.3148189135819596
5.3444,-0.05693914232107683,-0.31483332291688004
5.349500000000001,-0.05289907344352868,-0.3148476432430789
5.3546000000000005,-0.04875742605245942,-0.3148618752919683
5.3597,-0.04451101681144676,-0.31487601978746493
5.364800000000001,-0.04015654896274096,-0.3148900774460818
5.3699,-0.03569060822912423,-0.3149040489770188
5.375,-0.031109658603828694,-0.31491793508225246
5.3801000000000005,-0.026410038031542737,-0.31493173645662353
5.3852,-0.021587953984610386,-0.3149454537879243
5.390300000000001,-0.016639478939798724,-0.31495908775698384
5.3954,-0.01156054576247656,-0.3149726390377526
5.400500000000001,-0.006346943006658334,-0.3149861082973855
5.405600000000001,-0.0009943101413038002,-0.3149994961963241
5.4107,0.0045018672846477426,-0.31501280338837756
5.415800000000001,0.010146262523548388,-0.31502603052080197
5.4209000000000005,0.015943712538928567,-0.31503917823437944
5.426,0.021899222923198236,-0.3150522471634955
5.431100000000001,0.0280179727988093,-0.3150652379362154
5.4362,0.03430531967458178,-0.31507815117435967
5.4413,0.04076680422443196,-0.31509098749357844
5.446400000000001,0.04740815495068618,-0.3151037475034247
5.4515,0.05423529268855565,-0.3151164318074266
5.456600000000001,0.06125433490203053,-0.31512904100315886
5.4617,0.06847159971434597,-0.315141575682313
5.466800000000001,0.07589360960833941,-0.3151540364307666
5.471900000000001,0.08352709472312969,-0.31516642382865195
5.477,0.09137899566382607,-0.31517873845042327
5.482100000000001,0.09945646572998906,-0.3151909808649233
5.4872000000000005,0.10776687245651806,-0.3152031516354492
5.4923,0.1163177983472291,-0.31521525131981687
5.497400000000001,0.12511704066654122,-0.3152272804704251
5.5025,0.13417261013837983,-0.3152392396343185
5.5076,0.14349272838343885,-0.3152511293532495
5.512700000000001,0.15308582390615932,-0.31526295016373995
5.5178,0.1629605264212392,-0.31527470259714135
5.5229,0.17312565928592366,-0.31528638717969454
5.5280000000000005,0.18359022977866896,-0.31529800443258865
5.533100000000001,0.1943634169370721,-0.3153095548720191
5.538200000000001,0.20545455663802153,-0.3153210390092449
5.5433,0.2168731235709051,-0.3153324573506453
5.548400000000001,0.2286287097204282,-0.3153438103977753
5.5535000000000005,0.24073099893927047,-0.315355098647421
5.5586,0.25318973715256327,-0.3153663225916536
5.563700000000001,0.26601469769621827,-0.31537748271788324
5.5688,0.2792156412499917,-0.3153885795089117
5.5739,0.29280226978421003,-0.3153996134429846
5.579000000000001,0.30678417389696316,-0.31541058499384306
5.5841,0.32117077287733303,-0.31542149463077424
5.5892,0.3359712467908678,-0.3154323428186616
5.5943000000000005,0.35119445984732195,-0.3154431300180345
5.5994,0.3668488742797101,-0.3154538566851169
5.604500000000001,0.3829424539397576,-0.3154645232718755
5.6096,0.39948255680042094,-0.3154751302260676
5.614700000000001,0.4164758155546214,-0.3154856779912876
5.619800000000001,0.4339280055136248,-0.31549616700701394
5.6249,0.45184389904332706,-0.31550659770865414
5.630000000000001,0.47022710583613553,-0.3155169705275906
5.6351,0.48907989840590854,-0.3155272858912247
5.6402,0.508403022319152,-0.31553754422302105
5.645300000000001,0.528195490843729,-0.31554774594255086
5.6504,0.5484543639138204,-0.3155578914655348
5.6555,0.5691745115837901,-0.3155679812038853
5.6606000000000005,0.590348362481097,-0.3155780155657482
5.6657,0.6119656381768466,-0.3155879949555444
5.670800000000001,0.6340130748781094,-0.3155979197740101
5.6759,0.6564741344138882,-0.3156077904182373
5.681000000000001,0.679328707140554,-0.3156176072817133
5.686100000000001,0.7025528101325886,-0.31562737075436015
5.6912,0.7261182848487937,-0.31563708122257317
5.696300000000001,0.7499924993643448,-0.31564673906925894
5.7014000000000005,0.7741380612229045,-0.3156563446738735
5.7065,0.798512547969841,-0.3156658984124592
5.711600000000001,0.8230682634493429,-0.3156754006576816
5.7167,0.8477520289480402,-0.3156848517788659
5.7218,0.8725050191984607,-0.3156942521420326
5.7269000000000005,0.8972626540604554,-0.31570360210993303
5.732,0.9219545573118275,-0.3157129020420843
5.737100000000001,0.9465045943260886,-0.3157221522948039
5.7422,0.9708310004155059,-0.3157313532212437
5.747300000000001,0.9948466111899175,-0.31574050517142355
5.752400000000001,1.0184592053461323,-0.31574960849226485
5.7575,1.0415719687901939,-0.3157586635276232
5.762600000000001,1.0640840868512247,-0.3157676706183208
5.7677000000000005,1.0858914685433754,-0.31577663010217855
5.7728,1.106887603376147,-0.3157855423140478
5.777900000000001,1.1269645471492995,-0.3157944075858415
5.783,1.146014028590575,-0.31580322624656504
5.7881,1.1639286637472515,-0.31581199862234705
5.793200000000001,1.1806032599218206,-0.3158207250364691
5.7983,1.1959361858905007,-0.31582940580939567
5.803400000000001,1.209830780438744,-0.3158380412588038
5.8085,1.2221967671898712,-0.31584663169961164
5.813600000000001,1.2329516405913645,-0.31585517744400754
5.818700000000001,1.2420219860343185,-0.31586367880147814
5.8238,1.24934469664385,-0.3158721360788366
5.828900000000001,1.2548680504464613,-0.31588054958024997
5.8340000000000005,1.2585526144572612,-0.31588891960726695
5.8391,1.2603719466901928,-0.3158972464588444
5.844200000000001,1.2603130730214744,-0.3159055304313744
5.8493,1.2583767229669387,-0.3159137718187104
5.8544,1.2545773164135952,-0.3159219709121933
5.859500000000001,1.2489427017547077,-0.31593012800067727
5.8646,1.2415136542623793,-0.31593824337055504
5.869700000000001,1.2323431514401613,-0.3159463173057831
5.8748000000000005,1.2214954491165135,-0.3159543500879066
5.879900000000001,1.2090449878220901,-0.31596234199608375
5.885000000000001,1.1950751632875218,-0.31597029330711
5.8901,1.179676997558315,-0.3159782042954422
5.895200000000001,1.1629477482169166,-0.3159860752332221
5.9003000000000005,1.1449894926013255,-0.3159939063902999
5.9054,1.1259077218792446,-0.31600169803425704
5.910500000000001,1.1058099766110188,-0.3160094504304296
5.9156,1.0848045512936433,-0.3160171638419302
5.9207,1.062999290622779,-0.3160248385296709
5.925800000000001,1.0405004951381602,-0.31603247475238483
5.9309,1.0174119488047164,-0.31604007276664825
5.936,0.9938340761652011,-0.31604763282690207
5.9411000000000005,0.9698632321707843,-0.31605515518547284
5.946200000000001,0.9455911237927925,-0.3160626400925942
5.951300000000001,0.9211043591305474,-0.3160700877964274
5.9564,0.896484116998209,-0.31607749854308204
5.961500000000001,0.8718059278989558,-0.31608487257663614
5.966600000000001,0.8471395558460666,-0.3160922101391565
5.9717,0.8225489696124149,-0.31609951147071846
5.976800000000001,0.7980923916113685,-0.31610677680942545
5.9819,0.7738224126529321,-0.31611400639142834
5.987,0.7497861611976451,-0.3161212004509449
5.992100000000001,0.7260255163676033,-0.3161283592202785
5.9972,0.702577354795062,-0.31613548292983684
6.0023,0.6794738223296661,-0.31614257180815075
6.0074000000000005,0.6567426226295592,-0.3161496260818922
6.0125,0.6344073156833685,-0.3161566459758925
6.017600000000001,0.6124876203134981,-0.31616363171316036
6.0227,0.5909997156691269,-0.3161705835148994
6.027800000000001,0.5699565376099422,-0.3161775016005257
6.032900000000001,0.5493680666972958,-0.31618438618768513
6.038,0.5292416052404454,-0.31619123749227057
6.043100000000001,0.5095820414902068,-0.3161980557284385
6.0482000000000005,0.49039209963123437,-0.31620484110862607
6.0533,0.47167257470117335,-0.31621159384356745
6.058400000000001,0.45342255196558306,-0.31621831414231033
6.0635,0.43563961060792694,-0.3162250022122318
6.0686,0.418320011861473,-0.31623165825905475
6.0737000000000005,0.40145887192191393,-0.31623828248686325
6.0788,0.38505032014272694,-0.31624487509811855
6.083900000000001,0.36908764313691417,-0.31625143629367436
6.089,0.35356341549509757,-0.3162579662727921
6.094100000000001,0.3384696178864695,-0.3162644652331562
6.099200000000001,0.3237977433415748,-0.3162709333708888
6.1043,0.3095388925283186,-0.3162773708805648
6.109400000000001,0.29568385882953724,-0.3162837779552263
6.1145000000000005,0.2822232040149168,-0.3162901547863971
6.1196,0.26914732527523205,-0.3162965015640971
6.124700000000001,0.2564465143552374,-0.31630281847685643
6.1298,0.24411100948497505,-0.31630910571172927
6.1349,0.2321310407696074,-0.31631536345430783
6.140000000000001,0.22049686965653575,-0.3163215918887361
6.1451,0.2091988230564092,-0.31632779119772325
6.150200000000001,0.19822732265271853,-0.3163339615625571
6.1553,0.1875729098936631,-0.31634010316311734
6.160400000000001,0.1772262671201253,-0.31634621617788866
6.165500000000001,0.1671782352456455,-0.3163523007839737
6.1706,0.15741982836803686,-0.3163583571571058
6.175700000000001,0.14794224565834424,-0.3163643854716618
6.1808000000000005,0.13873688084089525,-0.31637038590067457
6.1859,0.12979532954850537,-0.3163763586158453
6.191000000000001,0.12110939480943989,-0.3163823037875559
6.1961,0.11267109089727312,-0.316388221584881
6.2012,0.10447264575146359,-0.3163941121756003
6.206300000000001,0.09650650215509626,-0.31639997572621004
6.2114,0.08876531783667341,-0.3164058124019349
6.216500000000001,0.0812419646450262,-0.31641162236673975
6.2216000000000005,0.07392952693030547,-0.3164174057833412
6.226700000000001,0.06682129924926405,-0.3164231628132187
6.231800000000001,0.05991078349987744,-0.31642889361662596
6.2369,0.053191685578286796,-0.31643459835260224
6.242000000000001,0.04665791164034694,-0.3164402771789832
6.2471000000000005,0.040303564040309325,-0.31644593025241186
6.2522,0.03412293701046959,-0.3164515577283494
6.257300000000001,0.028110512137836108,-0.31645715976108574
6.2624,0.022260953686851825,-0.31646273650375034
6.2675,0.016569103810969765,-0.31646828810832256
6.272600000000001,0.011029977690333481,-0.3164738147256419
6.277700000000001,0.005638758627829199,-0.31647931650541833
6.2828,0.0003907931313683055,-0.3164847935962423
6.2879000000000005,-0.004718413993665738,-0.3164902461455952
6.293000000000001,-0.009693204521310783,-0.31649567429985864
6.298100000000001,-0.014537771633915286,-0.3165010782043247
6.3032,-0.019256164688330357,-0.31650645800320565
6.308300000000001,-0.023852293907142386,-0.3165118138396433
6.313400000000001,-0.02832993498479741,-0.3165171458557188
6.3185,-0.032692733600331425,-0.3165224541924618
6.323600000000001,-0.03694420983002933,-0.31652773898986003
6.3287,-0.04108776245478363,-0.3165330003868683
6.3338,-0.045126673158167874,-0.31653823852141794
6.338900000000001,-0.04906411061230431,-0.3165434535304253
6.344,-0.052903134449568734,-0.3165486455498013
6.3491,-0.05664669911898229,-0.3165538147144597
6.3542000000000005,-0.060297657626829926,-0.31655896115832655
6.359300000000001,-0.06385876516166011,-0.31656408501434813
6.364400000000001,-0.0673326826043334,-0.31656918641450005
6.3695,-0.07072197992421278,-0.31657426548979545
6.374600000000001,-0.07402913946296061,-0.3165793223702936
6.379700000000001,-0.07725655910771326,-0.31658435718510813
6.3848,-0.08040655535566588,-0.31658937006241533
6.389900000000001,-0.08348136627228553,-0.31659436112946215
6.3950000000000005,-0.08648315434555537,-0.31659933051257444
6.4001,-0.08941400923878123,-0.3166042783371648
6.405200000000001,-0.09227595044457637,-0.31660920472774073
6.4103,-0.09507092984272666,-0.3166141098079121
6.4154,-0.0978008341646876,-0.3166189937003993
6.4205000000000005,-0.10046748736747899,-0.3166238565270405
6.425600000000001,-0.10307265291976767,-0.3166286984087996
6.430700000000001,-0.10561803600292272,-0.31663351946577345
6.4358,-0.10810528562980676,-0.31663831981719964
6.440900000000001,-0.11053599668404099,-0.3166430995814636
6.446000000000001,-0.11291171188244706,-0.31664785887610586
6.4511,-0.11523392366332996,-0.3166525978178295
6.456200000000001,-0.11750407600320345,-0.31665731652250717
6.4613000000000005,-0.11972356616451521,-0.3166620151051881
6.4664,-0.12189374637687267,-0.31666669368010536
6.471500000000001,-0.12401592545419302,-0.31667135236068245
6.4766,-0.1260913703501517,-0.31667599125954043
6.4817,-0.128121307654236,-0.3166806104885047
6.486800000000001,-0.1301069250306282,-0.3166852101586117
6.491900000000001,-0.13204937260209534,-0.3166897903801153
6.497,-0.13394976428097988,-0.31669435126249407
6.5021,-0.13580917904932557,-0.3166988929144571
6.507200000000001,-0.13762866219009343,-0.31670341544395086
6.512300000000001,-0.13940922647137577,-0.31670791895816575
6.5174,-0.1411518532854313,-0.3167124035635419
6.522500000000001,-0.14285749374430537,-0.31671686936577614
6.5276000000000005,-0.1445270697337411,-0.3167213164698276
6.5327,-0.14616147492702114,-0.31672574497992434
6.537800000000001,-0.14776157576031224,-0.3167301549995692
6.5429,-0.14932821237103933,-0.3167345466315459
6.548,-0.15086219950074684,-0.316738919977925
6.553100000000001,-0.15236432736385347,-0.3167432751400701
6.558200000000001,-0.153835362483651,-0.3167476122186433
6.5633,-0.15527604849684756,-0.31675193131361107
6.5684000000000005,-0.15668710692790444,-0.3167562325242504
6.573500000000001,-0.1580692379343568,-0.31676051594915405
6.578600000000001,-0.15942312102428163,-0.31676478168623656
6.5837,-0.1607494157470092,-0.31676902983273947
6.588800000000001,-0.16204876235814056,-0.3167732604852372
6.5939000000000005,-0.16332178245989015,-0.3167774737396423
6.599,-0.1645690796177329,-0.3167816696912111
6.604100000000001,-0.1657912399542878,-0.3167858484345487
6.6092,-0.1669888327213419,-0.31679001006361496
6.6143,-0.1681624108508774,-0.3167941546717291
6.619400000000001,-0.16931251148592663,-0.31679828235157537
6.624500000000001,-0.17043965649205142,-0.31680239319520787
6.6296,-0.17154435295020726,-0.31680648729405614
6.6347000000000005,-0.17262709363172546,-0.3168105647389298
6.639800000000001,-0.17368835745610606,-0.316814625620024
6.644900000000001,-0.17472860993230283,-0.3168186700269239
6.65,-0.17574830358413868,-0.31682269804860996
6.655100000000001,-0.17674787836046962,-0.31682670977346294
6.660200000000001,-0.1777277620306907,-0.31683070528926843
6.6653,-0.1786883705661535,-0.3168346846832218
6.670400000000001,-0.1796301085080369,-0.31683864804193285
6.6755,-0.18055336932219493,-0.3168425954514308
6.6806,-0.18145853574148454,-0.3168465269971686
6.685700000000001,-0.18234598009605105,-0.3168504427640278
6.690800000000001,-0.1832160646320343,-0.31685434283632313
6.6959,-0.18406914181913622,-0.31685822729780677
6.7010000000000005,-0.18490555464747685,-0.3168620962316731
6.706100000000001,-0.18572563691413946,-0.31686594972056326
6.711200000000001,-0.18652971349980346,-0.31686978784656916
6.7163,-0.1873181006358323,-0.31687361069123815
6.721400000000001,-0.18809110616217983,-0.31687741833557725
6.726500000000001,-0.18884902977645737,-0.3168812108600576
6.7316,-0.1895921632744951,-0.3168849883446184
6.736700000000001,-0.19032079078271175,-0.31688875086867146
6.7418000000000005,-0.19103518898259939,-0.31689249851110507
6.7469,-0.1917356273276165,-0.3168962313502883
6.752000000000001,-0.1924223682527671,-0.3168999494640751
6.757100000000001,-0.19309566737713818,-0.31690365292980843
6.7622,-0.19375577369965197,-0.31690734182432395
6.7673000000000005,-0.19440292978828427,-0.31691101622395434
6.772400000000001,-0.1950373719629826,-0.31691467620453323
6.777500000000001,-0.19565933047251838,-0.3169183218413989
6.7826,-0.19626902966549012,-0.31692195320939825
6.787700000000001,-0.1968666881556883,-0.3169255703828908
6.792800000000001,-0.1974525189820276,-0.3169291734357523
6.7979,-0.19802672976323876,-0.3169327624413784
6.803000000000001,-0.1985895228475087,-0.31693633747268884
6.8081000000000005,-0.19914109545724815,-0.3169398986021307
6.8132,-0.19968163982916137,-0.3169434459016821
6.818300000000001,-0.20021134334978113,-0.3169469794428562
6.8234,-0.20073038868663137,-0.3169504992967045
6.8285,-0.20123895391517058,-0.31695400553382036
6.833600000000001,-0.20173721264166228,-0.31695749822434277
6.8387,-0.2022253341221153,-0.3169609774379597
6.843800000000001,-0.20270348337743088,-0.31696444324391165
6.8489,-0.20317182130488698,-0.316967895710995
6.854000000000001,-0.2036305047860863,-0.3169713349075655
6.859100000000001,-0.20407968679148888,-0.31697476090154175
6.8642,-0.20451951648164743,-0.3169781737604082
6.869300000000001,-0.20495013930525624,-0.316981573551219
6.8744000000000005,-0.20537169709412184,-0.3169849603406007
6.8795,-0.2057843281551608,-0.3169883341947561
6.884600000000001,-0.20618816735952344,-0.3169916951794669
6.8897,-0.2065833462289395,-0.31699504336009754
6.894800000000001,-0.20696999301938004,-0.31699837880159776
6.899900000000001,-0.207348232802123,-0.31700170156850616
6.905,-0.20771818754230953,-0.31700501172495316
6.910100000000001,-0.20807997617507362,-0.3170083093346641
6.9152000000000005,-0.20843371467932353,-0.3170115944609624
6.920300000000001,-0.20877951614925416,-0.31701486716677246
6.925400000000001,-0.20911749086366038,-0.3170181275146228
6.9305,-0.20944774635312735,-0.31702137556664894
6.935600000000001,-0.2097703874651617,-0.3170246113845964
6.9407000000000005,-0.2100855164273321,-0.3170278350298237
6.9458,-0.21039323290848314,-0.31703104656330505
6.950900000000001,-0.2106936340780814,-0.3170342460456336
6.956,-0.2109868146637557,-0.31703743353702396
6.961100000000001,-0.21127286700708567,-0.3170406090973152
6.966200000000001,-0.2115518811176958,-0.31704377278597357
6.9713,-0.21182394472570598,-0.3170469246620954
6.976400000000001,-0.21208914333259088,-0.31705006478440967
6.9815000000000005,-0.21234756026049545,-0.317053193211281
6.986600000000001,-0.21259927670005657,-0.3170563100007121
6.991700000000001,-0.21284437175677312,-0.31705941521034675
6.9968,-0.21308292249597172,-0.31706250889747206
7.001900000000001,-0.21331500398640796,-0.31706559111902155
7.007000000000001,-0.21354068934254544,-0.31706866193157746
7.0121,-0.21376004976555174,-0.31707172139137346
7.017200000000001,-0.21397315458304925,-0.31707476955429725
7.0223,-0.21418007128765687,-0.31707780647589306
7.027400000000001,-0.21438086557435998,-0.3170808322113642
7.032500000000001,-0.21457560137673926,-0.3170838468155755
7.0376,-0.21476434090209578,-0.31708685034305595
7.042700000000001,-0.21494714466550002,-0.317089842848001
7.0478000000000005,-0.21512407152279706,-0.3170928243842752
7.0529,-0.21529517870259857,-0.31709579500541435
7.058000000000001,-0.21546052183728792,-0.3170987547646281
7.0631,-0.21562015499306703,-0.31710170371480234
7.068200000000001,-0.2157741306990716,-0.31710464190850146
7.073300000000001,-0.21592249997557955,-0.3171075693979708
7.0784,-0.21606531236133822,-0.31711048623513877
7.083500000000001,-0.21620261594003284,-0.31711339247161946
7.0886000000000005,-0.21633445736592044,-0.3171162881587146
7.0937,-0.21646088188865015,-0.31711917334741613
7.098800000000001,-0.21658193337729298,-0.31712204808840816
7.1039,-0.21669765434359872,-0.3171249124320694
7.109000000000001,-0.21680808596450304,-0.31712776642847534
7.1141000000000005,-0.21691326810390132,-0.3171306101274003
7.1192,-0.21701323933370933,-0.31713344357831963
7.124300000000001,-0.2171080369542273,-0.31713626683041213
7.1294,-0.21719769701382519,-0.31713907993256185
7.134500000000001,-0.21728225432796575,-0.31714188293336026
7.139600000000001,-0.2173617424975806,-0.31714467588110856
7.1447,-0.2174361939268151,-0.3171474588238196
7.149800000000001,-0.21750563984015678,-0.31715023180921986
7.1549000000000005,-0.2175701102989612,-0.3171529948847516
7.16,-0.21762963421738948,-0.31715574809757513
7.165100000000001,-0.21768423937776982,-0.31715849149457026
7.1702,-0.21773395244539645,-0.31716122512233874
7.175300000000001,-0.21777879898277797,-0.3171639490272062
7.180400000000001,-0.2178188034633461,-0.3171666632552238
7.1855,-0.21785398928463728,-0.3171693678521707
7.190600000000001,-0.2178843787809576,-0.3171720628635554
7.1957,-0.21790999323553994,-0.3171747483346182
7.200800000000001,-0.21793085289220585,-0.3171774243103326
7.205900000000001,-0.21794697696654014,-0.31718009083540755
7.211,-0.217958383656587,-0.3171827479542892
7.216100000000001,-0.21796509015307797,-0.31718539571116267
7.2212000000000005,-0.2179671126491987,-0.31718803414995406
7.2263,-0.21796446634990366,-0.3171906633143321
7.231400000000001,-0.21795716548078573,-0.31719328324770996
7.2365,-0.2179452232965086,-0.31719589399324727
7.241600000000001,-0.21792865208880854,-0.31719849559385166
7.246700000000001,-0.21790746319407256,-0.31720108809218045
7.2518,-0.21788166700049974,-0.3172036715306428
7.256900000000001,-0.21785127295485052,-0.317206245951401
7.2620000000000005,-0.21781628956879137,-0.31720881139637247
7.267100000000001,-0.21777672442483914,-0.3172113679072313
7.272200000000001,-0.21773258418191072,-0.3172139155254101
7.2773,-0.21768387458048294,-0.31721645429210155
7.282400000000001,-0.21763060044736723,-0.3172189842482601
7.2875000000000005,-0.21757276570010367,-0.31722150543460365
7.2926,-0.21751037335097784,-0.31722401789161514
7.297700000000001,-0.21744342551066526,-0.3172265216595442
7.3028,-0.21737192339150618,-0.31722901677840876
7.307900000000001,-0.21729586731041467,-0.31723150328799676
7.313000000000001,-0.21721525669142439,-0.3172339812278675
7.3181,-0.2171300900678745,-0.31723645063735334
7.323200000000001,-0.2170403650842379,-0.31723891155556133
7.3283000000000005,-0.21694607849759487,-0.3172413640213747
7.333400000000001,-0.21684722617875246,-0.3172438080734543
7.338500000000001,-0.2167438031130139,-0.31724624375024024
7.3436,-0.2166358034005979,-0.31724867108995336
7.348700000000001,-0.21652322025670995,-0.3172510901305968
7.353800000000001,-0.21640604601126656,-0.31725350090995746
7.3589,-0.21628427210827408,-0.31725590346560717
7.364000000000001,-0.21615788910486178,-0.3172582978349048
7.3691,-0.21602688666997077,-0.31726068405499697
7.374200000000001,-0.21589125358269837,-0.3172630621628202
7.379300000000001,-0.21575097773029855,-0.31726543219510167
7.3844,-0.21560604610583767,-0.31726779418836126
7.389500000000001,-0.21545644480550638,-0.3172701481789124
7.3946000000000005,-0.2153021590255858,-0.31727249420286396
7.399700000000001,-0.21514317305906794,-0.3172748322961212
7.404800000000001,-0.21497947029192965,-0.3172771624943874
7.4099,-0.21481103319905823,-0.31727948483316526
7.415000000000001,-0.2146378433398281,-0.317281799347758
7.420100000000001,-0.2144598813533264,-0.317284106073271
7.4252,-0.21427712695322576,-0.3172864050446129
7.430300000000001,-0.21408955892230253,-0.31728869629649703
7.4354000000000005,-0.21389715510659846,-0.3172909798634427
7.4405,-0.21369989240922221,-0.31729325577977646
7.445600000000001,-0.2134977467837897,-0.3172955240796336
7.4507,-0.21329069322749922,-0.3172977847969589
7.455800000000001,-0.2130787057738387,-0.31730003796550865
7.4609000000000005,-0.21286175748492223,-0.3173022836188513
7.466000000000001,-0.21263982044345076,-0.317304521790369
7.471100000000001,-0.21241286574429574,-0.3173067525132587
7.4762,-0.21218086348569964,-0.31730897582053347
7.481300000000001,-0.21194378276008963,-0.31731119174502376
7.486400000000001,-0.21170159164450147,-0.3173134003193785
7.4915,-0.2114542571906063,-0.31731560157606636
7.496600000000001,-0.211201745414338,-0.3173177955473769
7.5017000000000005,-0.21094402128511514,-0.3173199822654218
7.5068,-0.21068104871465082,-0.3173221617621361
7.511900000000001,-0.21041279054534745,-0.3173243340692793
7.517,-0.21013920853826834,-0.3173264992184363
7.522100000000001,-0.2098602633606813,-0.31732865724101894
7.527200000000001,-0.2095759145731675,-0.317330808168267
7.532300000000001,-0.20928612061628854,-0.31733295203124906
7.537400000000001,-0.2089908387968068,-0.31733508886086403
7.5425,-0.20869002527344868,-0.31733721868784204
7.547600000000001,-0.20838363504220692,-0.3173393415427455
7.552700000000001,-0.20807162192117207,-0.3173414574559705
7.5578,-0.20775393853488533,-0.3173435664577473
7.562900000000001,-0.20743053629820607,-0.31734566857814217
7.5680000000000005,-0.20710136539968418,-0.3173477638470579
7.5731,-0.2067663747844286,-0.317349852294235
7.578200000000001,-0.2064255121364633,-0.3173519339492529
7.5833,-0.20607872386056186,-0.3173540088415307
7.588400000000001,-0.20572595506354963,-0.31735607700032875
7.593500000000001,-0.2053671495350648,-0.317358138454749
7.5986,-0.20500224972776732,-0.3173601932337365
7.603700000000001,-0.20463119673698524,-0.31736224136608027
7.6088000000000005,-0.20425393027978792,-0.31736428288041424
7.613900000000001,-0.20387038867347348,-0.3173663178052185
7.619000000000001,-0.2034805088134613,-0.31736834616881987
7.6241,-0.20308422615057445,-0.3173703679993933
7.629200000000001,-0.2026814746677028,-0.3173723833249626
7.6343000000000005,-0.2022721868558319,-0.31737439217340147
7.6394,-0.20185629368942504,-0.31737639457243466
7.644500000000001,-0.20143372460114597,-0.3173783905496385
7.6496,-0.20100440745590809,-0.31738038013244224
7.654700000000001,-0.20056826852423376,-0.3173823633481288
7.659800000000001,-0.20012523245491334,-0.3173843402238358
7.6649,-0.19967522224694445,-0.3173863107865565
7.670000000000001,-0.19921815922073915,-0.31738827506314043
7.6751000000000005,-0.19875396298858167,-0.31739023308029474
7.680200000000001,-0.1982825514243204,-0.31739218486458487
7.685300000000001,-0.19780384063227868,-0.3173941304424355
7.6904,-0.19731774491536452,-0.31739606984013136
7.695500000000001,-0.19682417674236508,-0.3173980030838182
7.7006000000000006,-0.1963230467144047,-0.3173999301995038
7.7057,-0.1958142635305493,-0.31740185121305853
7.710800000000001,-0.1952977339525383,-0.31740376615021637
7.7159,-0.1947733627686237,-0.317405675036576
7.721000000000001,-0.19424105275649647,-0.3174075778976013
7.726100000000001,-0.19370070464527975,-0.3174094747586224
7.7312,-0.1931522170765679,-0.3174113656448364
7.736300000000001,-0.19259548656448905,-0.3174132505813083
7.7414000000000005,-0.1920304074547704,-0.3174151295929719
7.746500000000001,-0.19145687188278132,-0.3174170027046304
7.751600000000001,-0.19087476973053333,-0.3174188699409574
7.7567,-0.19028398858261125,-0.3174207313264978
7.761800000000001,-0.1896844136810121,-0.3174225868856682
7.766900000000001,-0.18907592787886687,-0.3174244366427582
7.772,-0.18845841159301846,-0.31742628062193085
7.777100000000001,-0.18783174275543077,-0.31742811884722355
7.7822000000000005,-0.1871957967634019,-0.3174299513425489
7.787300000000001,-0.18655044642855348,-0.31743177813169543
7.792400000000001,-0.18589556192456905,-0.3174335992383282
7.7975,-0.1852310107336516,-0.3174354146859899
7.802600000000001,-0.18455665759167275,-0.31743722449810136
7.8077000000000005,-0.18387236443198252,-0.3174390286979623
7.812800000000001,-0.18317799032784857,-0.31744082730875234
7.817900000000001,-0.18247339143349625,-0.3174426203535314
7.823,-0.18175842092371441,-0.31744440785524064
7.828100000000001,-0.18103292893199757,-0.3174461898367032
7.833200000000001,-0.18029676248718976,-0.31744796632062483
7.8383,-0.17954976544859613,-0.31744973732959475
7.843400000000001,-0.17879177843952934,-0.3174515028860862
7.8485000000000005,-0.17802263877925517,-0.3174532630124572
7.8536,-0.17724218041330073,-0.3174550177309514
7.858700000000001,-0.17645023384209105,-0.31745676706369863
7.8638,-0.17564662604787662,-0.31745851103271566
7.868900000000001,-0.17483118041991297,-0.3174602496599068
7.8740000000000006,-0.17400371667785677,-0.3174619829670648
7.879100000000001,-0.17316405079333824,-0.3174637109758713
7.884200000000001,-0.17231199490967225,-0.3174654337078976
7.8893,-0.17144735725966628,-0.3174671511846054
7.894400000000001,-0.1705699420814881,-0.31746886342734737
7.899500000000001,-0.16967954953255074,-0.3174705704573678
7.9046,-0.16877597560137386,-0.31747227229580344
7.909700000000001,-0.1678590120173806,-0.3174739689636839
7.9148000000000005,-0.1669284461585897,-0.31747566048193243
7.9199,-0.1659840609571566,-0.3174773468713667
7.925000000000001,-0.16502563480272636,-0.3174790281526991
7.9301,-0.1640529414435527,-0.3174807043465377
7.935200000000001,-0.16306574988534125,-0.3174823754733867
7.940300000000001,-0.16206382428777466,-0.3174840415536472
7.945400000000001,-0.161046923858676,-0.31748570260761755
7.950500000000001,-0.16001480274576987,-0.3174873586554943
7.9556000000000004,-0.1589672099259955,-0.3174890097173727
7.960700000000001,-0.15790388909233244,-0.3174906558132472
7.965800000000001,-0.15682457853809692,-0.3174922969630121
7.9709,-0.1557290110386641,-0.31749393318646224
7.976000000000001,-0.1546169137305805,-0.3174955645032935
7.9811000000000005,-0.15348800798802384,-0.31749719093310347
7.9862,-0.15234200929656988,-0.317498812495392
7.991300000000001,-0.1511786271242319,-0.31750042920956173
7.9964,-0.1499975647897342,-0.3175020410949188
8.0015,-0.14879851932798271,-0.3175036481706733
8.0066,-0.14758118135270293,-0.3175052504559398
8.011700000000001,-0.1463452349162103,-0.31750684796973827
8.0168,-0.14509035736628492,-0.31750844073099416
8.0219,-0.14381621920012153,-0.31751002875853923
8.027000000000001,-0.1425224839153354,-0.31751161207111217
8.0321,-0.1412088078579955,-0.3175131906873589
8.0372,-0.1398748400676711,-0.3175147646258333
8.042300000000001,-0.13852022211947904,-0.3175163339049978
8.0474,-0.13714458796311668,-0.3175178985432237
8.0525,-0.13574756375887564,-0.31751945855879204
8.0576,-0.1343287677106418,-0.31752101396989374
8.062700000000001,-0.1328878098958763,-0.31752256479463054
8.0678,-0.13142429209259507,-0.3175241110510151
8.0729,-0.12993780760336052,-0.31752565275697187
8.078000000000001,-0.12842794107631428,-0.31752718993033746
8.0831,-0.126894268323277,-0.31752872258886117
8.0882,-0.1253363561349577,-0.31753025075020547
8.093300000000001,-0.1237537620933272,-0.3175317744319467
8.098400000000002,-0.12214603438120922,-0.3175332936515752
8.1035,-0.12051271158916305,-0.3175348084264961
8.108600000000001,-0.11885332251973776,-0.31753631877402994
8.113700000000001,-0.11716738598920173,-0.3175378247114128
8.1188,-0.11545441062684508,-0.3175393262557969
8.1239,-0.11371389467198562,-0.31754082342425133
8.129000000000001,-0.1119453257688239,-0.31754231623376233
8.1341,-0.11014818075929655,-0.3175438047012337
8.1392,-0.10832192547410707,-0.3175452888434875
8.144300000000001,-0.1064660145221425,-0.31754676867726433
8.1494,-0.10457989107848048,-0.3175482442192239
8.1545,-0.10266298667123752,-0.3175497154859455
8.159600000000001,-0.10071472096753484,-0.31755118249392844
8.1647,-0.09873450155886529,-0.3175526452595925
8.1698,-0.09672172374619403,-0.3175541037992784
8.174900000000001,-0.09467577032515842,-0.31755555812924835
8.18,-0.09259601137174664,-0.3175570082656862
8.1851,-0.09048180402889006,-0.31755845422469836
8.1902,-0.08833249229444634,-0.3175598960223139
8.195300000000001,-0.08614740681106858,-0.31756133367448497
8.2004,-0.08392586465852872,-0.31756276719708754
8.2055,-0.08166716914909403,-0.3175641966059215
8.210600000000001,-0.07937060962661938,-0.3175656219167114
8.2157,-0.07703546127006083,-0.3175670431451066
8.2208,-0.07466098490218243,-0.3175684603066819
8.225900000000001,-0.07224642680430288,-0.31756987341693793
8.231000000000002,-0.06979101853796907,-0.3175712824913015
8.2361,-0.06729397677454435,-0.317572687545126
8.241200000000001,-0.06475450313375541,-0.31757408859369207
8.246300000000002,-0.06217178403234802,-0.3175754856522076
8.2514,-0.059544990544056486,-0.3175768787358086
8.2565,-0.056873278272215666,-0.3175782678595591
8.261600000000001,-0.05415578723643599,-0.3175796530384522
8.2667,-0.05139164177485395,-0.31758103428740975
8.2718,-0.04857995046359759,-0.31758241162128337
8.276900000000001,-0.04571980605523568,-0.31758378505485446
8.282,-0.042810285438075135,-0.3175851546028348
8.2871,-0.039850449618333006,-0.31758652027986684
8.292200000000001,-0.036839343727357476,-0.31758788210052413
8.2973,-0.033775997056191276,-0.31758924007931166
8.3024,-0.030659423119960783,-0.31759059423066643
8.307500000000001,-0.027488619754747312,-0.3175919445689575
8.3126,-0.024262569249743626,-0.3175932911084867
8.3177,-0.02098023851772135,-0.3175946338634889
8.3228,-0.017640579307029447,-0.31759597284813224
8.327900000000001,-0.014242528458530745,-0.31759730807651865
8.333,-0.010785008211138924,-0.31759863956268425
8.3381,-0.007266926559818532,-0.31759996732059964
8.343200000000001,-0.003687177670195163,-0.3176012913641703
8.3483,-0.00004464235412576789,-0.3176026117072369
8.3534,0.003661811389108871,-0.31760392836357576
8.358500000000001,0.007433327761052988,-0.31760524134689916
8.3636,0.011271062476571114,-0.3176065506708556
8.3687,0.015176181995054994,-0.3176078563490303
8.373800000000001,0.01914986266449592,-0.3176091583949456
8.378900000000002,0.023193289772277748,-0.317610456822061
8.384,0.02730765649617589,-0.31761175164377387
8.389100000000001,0.03149416274871991,-0.3176130428734197
8.394200000000001,0.035754013907695614,-0.3176143305242721
8.3993,0.04008841942523694,-0.3176156146095438
8.4044,0.04449859130754641,-0.3176168951423863
8.409500000000001,0.04898574245690257,-0.31761817213589066
8.4146,0.05355108486726806,-0.31761944560308775
8.4197,0.05819582766438536,-0.31762071555694843
8.424800000000001,0.06292117498085975,-0.31762198201038405
8.4299,0.06772832365638748,-0.3176232449762466
8.435,0.07261846075286787,-0.31762450446732926
8.440100000000001,0.07759276087376948,-0.31762576049636654
8.4452,0.08265238327681057,-0.3176270130760347
8.4503,0.0877984687686385,-0.317628262218952
8.455400000000001,0.09303213636987834,-0.3176295079376792
8.4605,0.09835447973869033,-0.31763075024471943
8.4656,0.10376656334068923,-0.3176319891525191
8.4707,0.10926941835288123,-0.3176332246734678
8.475800000000001,0.11486403828917918,-0.3176344568198987
8.4809,0.12055137433492141,-0.31763568560408895
8.486,0.1263323303778645,-0.31763691103825986
8.491100000000001,0.13220775772314408,-0.31763813313457734
8.4962,0.13817844947995228,-0.3176393519051521
8.5013,0.14424513460791333,-0.31764056736203977
8.506400000000001,0.15040847161155674,-0.3176417795172418
8.511500000000002,0.1566690418719065,-0.3176429883827051
8.5166,0.16302734260485569,-0.3176441939703226
8.521700000000001,0.1694837794369487,-0.31764539629193356
8.526800000000001,0.17603865859024065,-0.31764659535932394
8.5319,0.18269217866928195,-0.3176477911842265
8.537,0.18944442204478634,-0.31764898377832107
8.542100000000001,0.19629534583034497,-0.3176501731532351
8.5472,0.20324477245072275,-0.3176513593205438
8.5523,0.21029237980261956,-0.31765254229177026
8.557400000000001,0.21743769101152716,-0.317653722078386
8.5625,0.22468006379147248,-0.31765489869181096
8.5676,0.23201867941785909,-0.3176560721434142
8.572700000000001,0.23945253132749827,-0.3176572424445136
8.5778,0.24698041336428506,-0.3176584096063767
8.5829,0.25460090769366056,-0.3176595736402206
8.588000000000001,0.26231237241418476,-0.3176607345572124
8.5931,0.27011292890029553,-0.3176618923684693
8.5982,0.2780004489163748,-0.3176630470850591
8.6033,0.2859725415488819,-0.31766419871800033
8.608400000000001,0.2940265400104423,-0.3176653472782624
8.6135,0.3021594883772493,-0.3176664927767662
8.6186,0.31036812832917254,-0.31766763522438396
8.623700000000001,0.31864888597025637,-0.3176687746319398
8.6288,0.32699785881613835,-0.31766991101020986
8.6339,0.3354108030438428,-0.31767104436992255
8.639000000000001,0.3438831211086732,-0.31767217472175885
8.644100000000002,0.35240984984239004,-0.3176733020763525
8.6492,0.36098564915618175,-0.31767442644429045
8.654300000000001,0.3696047914813459,-0.31767554783611274
8.659400000000002,0.3782611520896169,-0.317676666262313
8.6645,0.38694820044387085,-0.3176777817333388
8.6696,0.3956589927379997,-0.3176788942595916
8.674700000000001,0.4043861657920666,-0.3176800038514272
8.6798,0.4131219324753284,-0.3176811105191559
8.6849,0.421858078834731,-0.3176822142730427
8.690000000000001,0.43058596311016256,-0.3176833151233078
8.6951,0.4392965168197333,-0.31768441308012635
8.7002,0.44798024809820886,-0.3176855081536292
8.705300000000001,0.4566272474693575,-0.3176866003539028
8.7104,0.46522719622819037,-0.31768768969098954
8.7155,0.4737693776012886,-0.31768877617488794
8.720600000000001,0.48224269084274624,-0.3176898598155531
8.7257,0.49063566840935663,-0.31769094062289643
8.7308,0.4989364963412634,-0.3176920186067865
8.7359,0.5071330379533643,-0.3176930937770487
8.741000000000001,0.5152128609183289,-0.31769416614346596
8.7461,0.5231632677937927,-0.3176952357157785
8.7512,0.5309713300146512,-0.31769630250368447
8.756300000000001,0.5386239253360972,-0.31769736651683983
8.7614,0.5461077786747774,-0.31769842776485885
8.7665,0.5534095062541151,-0.3176994862573141
8.771600000000001,0.5605156629161667,-0.3177005420037368
8.7767,0.5674127924168579,-0.31770159501361706
8.7818,0.5740874804745206,-0.3177026452964039
8.786900000000001,0.5805264102942238,-0.3177036928615057
8.792000000000002,0.5867164202433317,-0.3177047377182902
8.7971,0.5926445633076183,-0.31770577987608506
8.802200000000001,0.5982981679134318,-0.31770681934417744
8.807300000000001,0.6036648996605045,-0.3177078561318149
8.8124,0.6087328234732918,-0.3177088902482052
8.8175,0.6134904656469617,-0.3177099217025165
8.822600000000001,0.6179268752383931,-0.31771095050387776
8.8277,0.6220316842337661,-0.3177119766613789
8.8328,0.6257951659130094,-0.31771300018407084
8.837900000000001,0.6292082908284595,-0.3177140210809658
8.843,0.6322627798209626,-0.3177150393610375
8.8481,0.6349511535115318,-0.31771605503322153
8.853200000000001,0.6372667777308452,-0.31771706810641515
8.8583,0.63920390438213,-0.3177180785894778
8.8634,0.640757707275033,-0.3177190864912312
8.868500000000001,0.6419243125183984,-0.3177200918204596
8.8736,0.6427008231177378,-0.31772109458590986
8.8787,0.6430853374875916,-0.31772209479629165
8.8838,0.6430769616588492,-0.31772309246027786
8.888900000000001,0.6426758150351797,-0.31772408758650433
8.894,0.641883029629537,-0.3177250801835706
8.8991,0.6407007427899181,-0.3177260702600397
8.904200000000001,0.6391320835015339,-0.3177270578244384
8.909300000000002,0.6371811524288826,-0.3177280428852576
8.9144,0.6348529959344145,-0.31772902545095216
8.919500000000001,0.632153574379192,-0.31773000552994146
8.924600000000002,0.6290897250739353,-0.31773098313060927
8.9297,0.6256691203049798,-0.3177319582613042
8.934800000000001,0.6219002209081654,-0.3177329309303395
8.939900000000002,0.617792225903697,-0.3177339011459937
8.945,0.6133550187361596,-0.31773486891651054
8.9501,0.6085991106858661,-0.31773583425009905
8.955200000000001,0.6035355820305368,-0.31773679715493386
8.9603,0.5981760215399963,-0.31773775763915546
8.9654,0.5925324648816956,-0.31773871571087015
8.970500000000001,0.5866173325018047,-0.3177396713781504
8.9756,0.5804433675260017,-0.3177406246490349
8.9807,0.574023574196934,-0.3177415755315289
8.985800000000001,0.5673711573323419,-0.3177425240336039
8.9909,0.5604994632499412,-0.31774347016319865
8.996,0.5534219225635966,-0.31774441392821845
9.001100000000001,0.546151995210828,-0.3177453553365359
9.0062,0.5387031180252602,-0.3177462943959909
9.0113,0.5310886551204235,-0.31774723111439057
9.0164,0.523321851303951,-0.31774816549950985
9.0215,0.5154157886945188,-0.31774909755909125
9.0266,0.5073833466687527,-0.3177500273008453
9.0317,0.49923716522217615,-0.3177509547324506
9.036800000000001,0.49098961178756934,-0.31775187986155384
9.041900000000002,0.48265275151657056,-0.31775280269577033
9.047,0.474238320995881,-0.31775372324268375
9.052100000000001,0.46575770533853195,-0.3177546415098466
9.057200000000002,0.45722191856338473,-0.3177555575047801
9.0623,0.44864158715228736,-0.3177564712349746
9.067400000000001,0.4400269366542933,-0.31775738270788945
9.072500000000002,0.43138778118981186,-0.31775829193095356
9.0776,0.42273351569433787,-0.3177591989115651
9.0827,0.41407311073145964,-0.317760103657092
9.087800000000001,0.405415109697897,-0.3177610061748718
9.0929,0.39676762823894934,-0.3177619064722121
9.098,0.3881383556910188,-0.3177628045563904
9.103100000000001,0.3795345583682916,-0.31776370043465463
9.1082,0.3709630845129385,-0.3177645941142229
9.1133,0.36243037073228385,-0.31776548560228396
9.118400000000001,0.35394244975184924,-0.317766374905997
9.1235,0.34550495931969377,-0.3177672620324922
9.1286,0.33712315210511196,-0.31776814698887057
9.133700000000001,0.3288019064430338,-0.3177690297822042
9.1388,0.320545737784175,-0.3177699104195365
9.1439,0.3123588107202638,-0.3177707889078821
9.149000000000001,0.30424495146301217,-0.3177716652542271
9.1541,0.29620766066483845,-0.31777253946552947
9.1592,0.2882501264788236,-0.3177734115487187
9.1643,0.28037523776454837,-0.31777428151069625
9.169400000000001,0.27258559735538407,-0.31777514935833573
9.1745,0.26488353531152137,-0.31777601509848286
9.1796,0.2572711220912561,-0.3177768787379557
9.184700000000001,0.24975018158098,-0.3177777402835447
9.189800000000002,0.24232230393167492,-0.31777859974201295
9.1949,0.23498885815676768,-0.31777945712009625
9.200000000000001,0.2277510044526379,-0.3177803124245033
9.205100000000002,0.22060970620916892,-0.3177811656619156
9.2102,0.21356574168319414,-0.31778201683898805
9.215300000000001,0.20661971531285,-0.3177828659623485
9.220400000000001,0.19977206865549763,-0.31778371303859837
9.2255,0.19302309093599107,-0.31778455807431244
9.2306,0.18637292919593623,-0.3177854010760393
9.235700000000001,0.17982159803797287,-0.3177862420503011
9.2408,0.17336898896205238,-0.31778708100359393
9.2459,0.16701487929342823,-0.3177879179423879
9.251000000000001,0.16075894070440322,-0.31778875287312736
9.2561,0.15460074733385176,-0.31778958580223066
9.2612,0.1485397835103609,-0.31779041673609076
9.266300000000001,0.1425754510863153,-0.31779124568107503
9.2714,0.1367070763914699,-0.31779207264352544
9.2765,0.13093391681565586,-0.31779289762975865
9.281600000000001,0.1252551670311221,-0.31779372064606637
9.2867,0.11966996486563602,-0.3177945416987151
9.2918,0.11417739683806222,-0.3177953607939466
9.2969,0.1087765033685072,-0.3177961779379777
9.302000000000001,0.10346628367534244,-0.3177969931370007
9.3071,0.0982457003716305,-0.31779780639718325
9.3122,0.09311368377349588,-0.3177986177246686
9.317300000000001,0.08806913593300358,-0.3177994271255758
9.322400000000002,0.08311093440794781,-0.3178002346059995
9.3275,0.07823793578087684,-0.31780104017201044
9.332600000000001,0.07344897893940178,-0.3178018438296554
9.337700000000002,0.06874288812965385,-0.3178026455849571
9.3428,0.06411847579439639,-0.3178034454439147
9.347900000000001,0.05957454520703531,-0.31780424341250374
9.353000000000002,0.05510989291242757,-0.3178050394966762
9.3581,0.05072331098499244,-0.31780583370236065
9.3632,0.04641358911429627,-0.3178066260354623
9.368300000000001,0.04217951652790636,-0.3178074165018633
9.3734,0.03801988376088489,-0.3178082051074226
9.3785,0.03393348428094156,-0.3178089918579763
9.383600000000001,0.029919115977885824,-0.31780977675933747
9.3887,0.025975582525585628,-0.3178105598172967
9.3938,0.02210169462431305,-0.31781134103762165
9.398900000000001,0.01829627113097132,-0.31781212042605766
9.404,0.014558140084304783,-0.31781289798832746
9.4091,0.01088613963187074,-0.31781367373013153
9.414200000000001,0.007279118865208489,-0.3178144476571481
9.4193,0.003735938569264907,-0.3178152197750334
9.4244,0.0002554718918562071,-0.3178159900894215
9.4295,-0.0031633950613786377,-0.31781675860592457
9.4346,-0.0065217627014014234,-0.317817525330133
9.4397,-0.00982071749470792,-0.31781829026761554
9.4448,-0.013061331562173706,-0.31781905342391914
9.449900000000001,-0.016244662333518955,-0.31781981480456944
9.455,-0.019371752253310004,-0.31782057441507056
9.4601,-0.022443628534683235,-0.31782133226090536
9.465200000000001,-0.025461302957185905,-0.31782208834753545
9.4703,-0.028425771705378633,-0.31782284268040134
9.4754,-0.03133801524502289,-0.3178235952649225
9.480500000000001,-0.034198998233874844,-0.31782434610649757
9.485600000000002,-0.037009669464328154,-0.3178250952105043
9.4907,-0.039770961835277785,-0.3178258425822997
9.495800000000001,-0.04248379235079064,-0.3178265882272202
9.500900000000001,-0.045149062143278296,-0.3178273321505817
9.506,-0.04776765651907244,-0.31782807435767957
9.5111,-0.05034044502440049,-0.31782881485378894
9.516200000000001,-0.052868281529904804,-0.31782955364416465
9.5213,-0.055352004331991944,-0.3178302907340414
9.5264,-0.05779243626939423,-0.3178310261286338
9.531500000000001,-0.06019038485343997,-0.31783175983313644
9.5366,-0.06254664241065244,-0.3178324918527242
9.5417,-0.06486198623637596,-0.317833222192552
9.546800000000001,-0.06713717875821851,-0.3178339508577551
9.551900000000002,-0.06937296770821244,-0.3178346778534492
9.557,-0.0715700863026413,-0.3178354031847304
9.562100000000001,-0.07372925342858966,-0.3178361268566755
9.567200000000001,-0.07585117383631099,-0.3178368488743419
9.5723,-0.07793653833661318,-0.31783756924276757
9.5774,-0.07998602400249177,-0.3178382879669716
9.582500000000001,-0.08200029437431083,-0.3178390050519539
9.5876,-0.08397999966789663,-0.31783972050269527
9.5927,-0.08592577698494414,-0.31784043432415776
9.597800000000001,-0.08783825052518826,-0.31784114652128453
9.6029,-0.08971803179984864,-0.3178418570990001
9.608,-0.09156571984588002,-0.3178425660622102
9.613100000000001,-0.09338190144060968,-0.317843273415802
9.618200000000002,-0.09516715131638126,-0.31784397916464435
9.6233,-0.09692203237484928,-0.3178446833135876
9.628400000000001,-0.09864709590060983,-0.3178453858674638
9.633500000000002,-0.10034288177386963,-0.3178460868310868
9.6386,-0.10200991868190057,-0.31784678620925216
9.6437,-0.10364872432903402,-0.3178474840067376
9.648800000000001,-0.10525980564498,-0.3178481802283028
9.6539,-0.10684365899128459,-0.3178488748786894
9.659,-0.10840077036574863,-0.31784956796262137
9.664100000000001,-0.10993161560465001,-0.3178502594848048
9.6692,-0.11143666058263951,-0.31785094944992826
9.6743,-0.11291636141018888,-0.3178516378626627
9.679400000000001,-0.11437116462847452,-0.3178523247276615
9.6845,-0.1158015074016199,-0.31785301004956074
9.6896,-0.117207817706207,-0.317853693832979
9.694700000000001,-0.11859051451798663,-0.31785437608251776
9.699800000000002,-0.11995000799574076,-0.3178550568027612
9.7049,-0.12128669966223657,-0.3178557359982764
9.71,-0.12260098258224628,-0.31785641367361334
9.715100000000001,-0.12389324153758866,-0.3178570898333053
9.7202,-0.12516385319918288,-0.3178577644818683
9.7253,-0.12641318629609175,-0.31785843762380195
9.730400000000001,-0.12764160178154496,-0.31785910926358873
9.7355,-0.12884945299594233,-0.3178597794056948
9.7406,-0.13003708582683995,-0.31786044805456953
9.745700000000001,-0.1312048388659182,-0.3178611152146459
9.750800000000002,-0.13235304356295355,-0.3178617808903403
9.7559,-0.13348202437680237,-0.3178624450860528
9.761000000000001,-0.13459209892341917,-0.31786310780616744
9.766100000000002,-0.1356835781209272,-0.3178637690550517
9.7712,-0.1367567663317721,-0.317864428837057
9.7763,-0.13781196150198408,-0.31786508715651884
9.781400000000001,-0.13884945529757467,-0.3178657440177565
9.7865,-0.13986953323810714,-0.3178663994250735
9.7916,-0.14087247482747153,-0.31786705338275734
9.796700000000001,-0.14185855368189562,-0.3178677058950799
9.8018,-0.14282803765523666,-0.3178683569662972
9.8069,-0.14378118896158776,-0.31786900660064976
9.812000000000001,-0.14471826429523668,-0.31786965480236223
9.8171,-0.14563951494801988,-0.31787030157564405
9.8222,-0.14654518692411392,-0.3178709469246891
9.827300000000001,-0.14743552105230068,-0.3178715908536758
9.832400000000002,-0.1483107530957527,-0.31787223336676734
9.8375,-0.14917111385938014,-0.31787287446811163
9.842600000000001,-0.1500168292947807,-0.3178735141618415
9.847700000000001,-0.1508481206028341,-0.31787415245207457
9.8528,-0.15166520433398792,-0.31787478934291336
9.8579,-0.15246829248627447,-0.31787542483844555
9.863000000000001,-0.15325759260109956,-0.3178760589427439
9.8681,-0.15403330785685065,-0.31787669165986615
9.8732,-0.15479563716036324,-0.3178773229938554
9.878300000000001,-0.15554477523628574,-0.3178779529487401
9.8834,-0.1562809127143901,-0.3178785815285338
9.8885,-0.1570042362148641,-0.31787920873723574
9.893600000000001,-0.15771492843162802,-0.31787983457883046
9.898700000000002,-0.15841316821371737,-0.317880459057288
9.9038,-0.1590991306447692,-0.3178810821765642
9.908900000000001,-0.15977298712065482,-0.3178817039406004
9.914000000000001,-0.1604349054252926,-0.31788232435332364
9.9191,-0.1610850498046847,-0.3178829434186468
9.9242,-0.16172358103921358,-0.3178835611404688
9.929300000000001,-0.16235065651423286,-0.31788417752267406
9.9344,-0.16296643028899307,-0.3178847925691333
9.9395,-0.16357105316393739,-0.3178854062837032
9.944600000000001,-0.16416467274639954,-0.3178860186702265
9.9497,-0.16474743351474386,-0.31788662973253196
9.9548,-0.16531947688097803,-0.3178872394744348
9.959900000000001,-0.1658809412518725,-0.3178878478997364
9.965,-0.16643196208862057,-0.31788845501222446
9.9701,-0.16697267196507184,-0.317889060815673
9.975200000000001,-0.16750320062456794,-0.3178896653138426
9.980300000000002,-0.16802367503541443,-0.3178902685104803
9.9854,-0.16853421944501848,-0.31789087040931974
9.9905,-0.16903495543272115,-0.31789147101408116
9.995600000000001,-0.16952600196135412,-0.31789207032847144
10.0007,-0.1700074754275496,-0.31789266835618424
10.0058,-0.17047948971083163,-0.3178932651009
10.010900000000001,-0.17094215622151376,-0.317893860566286
10.016,-0.17139558394743323,-0.3178944547559965
10.0211,-0.17183987949954618,-0.31789504767367255
10.026200000000001,-0.17227514715640735,-0.31789563932294246
10.031300000000002,-0.17270148890756318,-0.3178962297074214
10.0364,-0.17311900449588,-0.31789681883071175
10.041500000000001,-0.17352779145883193,-0.31789740669640315
10.046600000000002,-0.1739279451687705,-0.3178979933080724
10.0517,-0.17431955887220157,-0.3178985786692835
10.0568,-0.1747027237280889,-0.317899162783588
10.061900000000001,-0.1750775288452068,-0.31789974565452467
10.067,-0.17544406131856344,-0.3179003272856199
10.0721,-0.17580240626491608,-0.3179009076803874
10.077200000000001,-0.1761526468573956,-0.31790148684232866
10.0823,-0.1764948643592635,-0.3179020647749326
10.0874,-0.1768291381568179,-0.3179026414816759
10.092500000000001,-0.17715554579146767,-0.31790321696602286
10.0976,-0.1774741629909939,-0.3179037912314257
10.1027,-0.17778506370001587,-0.31790436428132435
10.107800000000001,-0.17808832010967765,-0.31790493611914666
10.112900000000002,-0.17838400268657414,-0.31790550674830836
10.118,-0.17867218020093142,-0.3179060761722133
10.1231,-0.17895291975405872,-0.3179066443942531
10.128200000000001,-0.17922628680508548,-0.3179072114178077
10.1333,-0.17949234519700066,-0.317907777246245
10.1384,-0.17975115718200935,-0.3179083418829213
10.143500000000001,-0.180002783446218,-0.3179089053311808
10.1486,-0.18024728313366553,-0.3179094675943563
10.1537,-0.18048471386971351,-0.3179100286757687
10.158800000000001,-0.18071513178380544,-0.3179105885787273
10.163900000000002,-0.18093859153161304,-0.31791114730653003
10.169,-0.18115514631657753,-0.317911704862463
10.174100000000001,-0.18136484791086158,-0.31791226124980115
10.179200000000002,-0.1815677466757209,-0.3179128164718077
10.1843,-0.18176389158130887,-0.3179133705317346
10.189400000000001,-0.18195333022592577,-0.31791392343282254
10.194500000000001,-0.1821361088547211,-0.31791447517830085
10.1996,-0.1823122723778619,-0.3179150257713876
10.2047,-0.18248186438817748,-0.3179155752152897
10.209800000000001,-0.1826449271782875,-0.3179161235132029
10.2149,-0.18280150175722748,-0.3179166706683119
10.22,-0.18295162786657754,-0.3179172166837903
10.225100000000001,-0.18309534399610547,-0.3179177615628006
10.2302,-0.18323268739893242,-0.3179183053084945
10.2353,-0.18336369410622988,-0.31791884792401276
10.240400000000001,-0.1834883989414561,-0.3179193894124851
10.245500000000002,-0.18360683553414053,-0.31791992977703065
10.2506,-0.18371903633322373,-0.31792046902075755
10.255700000000001,-0.18382503261996044,-0.31792100714676336
10.260800000000001,-0.1839248545203934,-0.31792154415813484
10.2659,-0.18401853101740476,-0.3179220800579482
10.271,-0.1841060899623523,-0.3179226148492689
10.276100000000001,-0.18418755808629653,-0.317923148535152
10.2812,-0.18426296101082654,-0.317923681118642
10.2863,-0.18433232325848886,-0.3179242126027728
10.291400000000001,-0.18439566826282736,-0.31792474299056805
10.2965,-0.18445301837803826,-0.31792527228504086
10.3016,-0.18450439488824782,-0.31792580048919417
10.306700000000001,-0.18454981801641612,-0.3179263276060204
10.311800000000002,-0.18458930693287381,-0.3179268536385019
10.3169,-0.1846228797634958,-0.31792737858961073
10.322000000000001,-0.1846505535975178,-0.31792790246230873
10.327100000000002,-0.18467234449499934,-0.3179284252595477
10.3322,-0.18468826749393835,-0.31792894698426927
10.3373,-0.18469833661704219,-0.317929467639405
10.342400000000001,-0.18470256487815753,-0.3179299872278766
10.3475,-0.1847009642883655,-0.31793050575259557
10.3526,-0.18469354586174416,-0.31793102321646366
10.357700000000001,-0.18468031962080206,-0.31793153962237275
10.3628,-0.18466129460158756,-0.31793205497320476
10.3679,-0.18463647885847653,-0.31793256927183183
10.373000000000001,-0.1846058794686411,-0.31793308252111635
10.3781,-0.18456950253620366,-0.31793359472391103
10.3832,-0.18452735319607802,-0.31793410588305887
10.388300000000001,-0.18447943561750105,-0.3179346160013931
10.393400000000002,-0.18442575300725783,-0.31793512508173755
10.3985,-0.18436630761260084,-0.3179356331269063
10.4036,-0.1843011007238684,-0.31793614013970406
10.408700000000001,-0.18423013267680213,-0.31793664612292594
10.4138,-0.18415340285456688,-0.31793715107935755
10.4189,-0.18407090968947412,-0.3179376550117752
10.424000000000001,-0.18398265066441158,-0.3179381579229458
10.4291,-0.18388862231397957,-0.31793865981562686
10.4342,-0.18378882022533743,-0.3179391606925667
10.439300000000001,-0.18368323903875905,-0.31793966055650424
10.444400000000002,-0.1835718724479004,-0.3179401594101693
10.4495,-0.1834547131997805,-0.31794065725628234
10.454600000000001,-0.1833317530944752,-0.3179411540975549
10.459700000000002,-0.18320298298452692,-0.3179416499366893
10.4648,-0.18306839277406864,-0.3179421447763786
10.4699,-0.18292797141766526,-0.31794263861930716
10.475000000000001,-0.18278170691887138,-0.3179431314681501
10.4801,-0.18262958632850637,-0.3179436233255737
10.4852,-0.18247159574264746,-0.3179441141942351
10.490300000000001,-0.18230772030034023,-0.31794460407678277
10.4954,-0.1821379441810281,-0.31794509297585627
10.5005,-0.18196225060169854,-0.31794558089408625
10.505600000000001,-0.1817806218137491,-0.3179460678340946
10.5107,-0.18159303909957009,-0.31794655379849457
10.5158,-0.18139948276884485,-0.31794703878989045
10.520900000000001,-0.18119993215456834,-0.3179475228108781
10.526000000000002,-0.1809943656087815,-0.3179480058640446
10.5311,-0.18078276049802214,-0.3179484879519684
10.536200000000001,-0.18056509319849137,-0.3179489690772194
10.541300000000001,-0.18034133909093497,-0.3179494492423591
10.5464,-0.18011147255523863,-0.3179499284499401
10.5515,-0.1798754669647355,-0.3179504067025069
10.556600000000001,-0.179633294680227,-0.31795088400259547
10.5617,-0.17938492704371323,-0.3179513603527332
10.5668,-0.1791303343718334,-0.3179518357554393
10.571900000000001,-0.17886948594901478,-0.3179523102132245
10.577000000000002,-0.178602350020328,-0.31795278372859137
10.5821,-0.1783288937840486,-0.317953256304034
10.587200000000001,-0.1780490833839208,-0.31795372794203836
10.592300000000002,-0.17776288390112613,-0.31795419864508223
10.5974,-0.17747025934594962,-0.31795466841563513
10.602500000000001,-0.1771711726491468,-0.3179551372561585
10.607600000000001,-0.17686558565300683,-0.3179556051691056
10.6127,-0.17655345910211054,-0.3179560721569216
10.6178,-0.17623475263378072,-0.3179565382220438
10.622900000000001,-0.1759094247682249,-0.31795700336690114
10.628,-0.17557743289836547,-0.3179574675939149
10.6331,-0.17523873327935555,-0.3179579309054983
10.638200000000001,-0.17489328101778162,-0.3179583933040565
10.6433,-0.17454103006054544,-0.31795885479198693
10.6484,-0.17418193318342629,-0.31795931537167904
10.653500000000001,-0.17381594197932143,-0.3179597750455146
10.6586,-0.17344300684615876,-0.3179602338158674
10.6637,-0.17306307697448337,-0.3179606916851036
10.668800000000001,-0.17267610033471287,-0.3179611486555815
10.673900000000001,-0.17228202366405962,-0.31796160472965185
10.679,-0.1718807924531167,-0.31796205990965754
10.6841,-0.17147235093210503,-0.31796251419793387
10.689200000000001,-0.17105664205678123,-0.31796296759680864
10.6943,-0.1706336074939987,-0.3179634201086019
10.6994,-0.17020318760692332,-0.31796387173562624
10.704500000000001,-0.16976532143990009,-0.31796432248018663
10.709600000000002,-0.16931994670296605,-0.31796477234458065
10.7147,-0.16886699975600936,-0.3179652213310983
10.719800000000001,-0.1684064155925689,-0.3179656694420222
10.724900000000002,-0.1679381278232751,-0.31796611667962754
10.73,-0.16746206865892588,-0.31796656304618215
10.735100000000001,-0.16697816889319628,-0.3179670085439465
10.740200000000002,-0.16648635788498053,-0.3179674531751736
10.7453,-0.16598656354036137,-0.3179678969421094
10.7504,-0.16547871229420472,-0.3179683398469924
10.755500000000001,-0.16496272909137935,-0.31796878189205396
10.7606,-0.1644385373675959,-0.3179692230795181
10.7657,-0.1639060590298637,-0.31796966341160177
10.770800000000001,-0.16336521443656538,-0.3179701028905147
10.7759,-0.16281592237714387,-0.31797054151845955
10.781,-0.16225810005140054,-0.3179709792976318
10.786100000000001,-0.16169166304840435,-0.3179714162302199
10.7912,-0.16111652532500784,-0.31797185231840525
10.7963,-0.16053259918396798,-0.3179722875643622
10.801400000000001,-0.15993979525167398,-0.31797272197025817
10.806500000000002,-0.15933802245547554,-0.3179731555382535
10.8116,-0.15872718800061467,-0.31797358827050176
10.8167,-0.15810719734675574,-0.3179740201691494
10.821800000000001,-0.15747795418411945,-0.31797445123633616
10.8269,-0.1568393604092131,-0.31797488147419484
10.832,-0.15619131610016035,-0.31797531088485137
10.837100000000001,-0.1555337194916324,-0.31797573947042496
10.842200000000002,-0.1548664669493768,-0.317976167233028
10.8473,-0.15418945294434752,-0.3179765941747661
10.852400000000001,-0.15350257002643558,-0.3179770202977381
10.857500000000002,-0.15280570879780433,-0.3179774456040363
10.8626,-0.1520987578858283,-0.3179778700957462
10.867700000000001,-0.1513816039156377,-0.3179782937749466
10.872800000000002,-0.1506541314822763,-0.31797871664370975
10.8779,-0.14991622312247008,-0.3179791387041013
10.883000000000001,-0.14916775928601156,-0.3179795599581804
10.888100000000001,-0.1484086183067705,-0.3179799804079994
10.8932,-0.1476386763733258,-0.31798040005560435
10.8983,-0.14685780749923205,-0.31798081890303476
10.903400000000001,-0.1460658834929258,-0.31798123695232355
10.9085,-0.14526277392727605,-0.31798165420549734
10.9136,-0.14444834610878782,-0.31798207066457623
10.918700000000001,-0.1436224650464717,-0.31798248633157394
10.9238,-0.14278499342038198,-0.3179829012084978
10.9289,-0.14193579154983949,-0.3179833152973488
10.934000000000001,-0.14107471736135033,-0.3179837286001216
10.939100000000002,-0.1402016263562293,-0.3179841411188045
10.9442,-0.13931637157794738,-0.3179845528553797
10.949300000000001,-0.13841880357921274,-0.3179849638118228
10.954400000000001,-0.13750877038880815,-0.3179853739901035
10.9595,-0.13658611747819582,-0.3179857833921852
10.9646,-0.13565068772791214,-0.3179861920200249
10.969700000000001,-0.1347023213937753,-0.3179865998755738
10.9748,-0.13374085607292255,-0.3179870069607767
10.9799,-0.13276612666970417,-0.31798741327757224
10.985000000000001,-0.13177796536146189,-0.3179878188278932
10.990100000000002,-0.1307762015642145,-0.3179882236136661
10.9952,-0.12976066189828425,-0.31798862763681146

